Instantaneous Bandwidth Estimation from Level-Crossing Samples via LSTM-based Encoder-Decoder Architecture

This paper presents an approach for instantaneous bandwidth estimation from level-crossing (LC) samples using a long short-term memory (LSTM) encoder-decoder architecture. LC sampling is a nonuniform sampling technique that is particularly useful for energy-efficient acquisition of signals with sparse spectra. Especially in combination with fully analog wireless sensor nodes, LC sampling offers a viable alternative to traditional sampling methods. However, due to the nonuniform distribution of samples, reconstructing the original signal is a challenging task. One promising reconstruction approach is time-warping, where the local signal spectrum is taken into account. However, this requires an accurate estimate of the instantaneous bandwidth of the signal. In this paper, we show that applying a neural network to the problem of estimating instantaneous bandwidth from LC samples can improve the overall reconstruction accuracy. We conduct a comprehensive numerical analysis of the proposed approach and compare it to an intensity-based bandwidth estimation method from literature.

==> plots/LCS_to_DoF_N_L/plot-000.dat <==
12 10
13 7.33333349227905
14 11.25
15 10.5
16 9.91666698455811
17 11.1176471710205
18 13.4799995422363
19 11.7428569793701
20 13.2564105987549
21 13.7826089859009
22 15.2253522872925
23 16.0340900421143
24 17.1315784454346
25 17.5045051574707
26 18.7800006866455
27 19.2164173126221
28 19.4450874328613
29 20.4855499267578
30 21.0945281982422
31 21.7863636016846
32 21.9160003662109
33 23.4549026489258
34 24.0211277008057
35 24.3156147003174
36 25.5027618408203
37 26.1836166381836
38 26.4200000762939
39 27.3139533996582
40 28.4239349365234
41 28.4712162017822
43 30.6166133880615
44 30.9457359313965
45 31.4474048614502
48 34.035945892334
49 34.4016647338867
50 35.1639175415039
51 36.0866851806641
52 36.9098930358887
53 37.5434112548828
54 37.7469253540039
55 39.1564598083496
56 39.5411186218262
58 41.2067642211914
60 42.181224822998
61 43.1053581237793
63 44.4031639099121
65 45.802848815918
66 46.6512756347656
67 47.2451934814453
68 48.0758857727051
69 48.4080276489258
71 50.0686569213867
72 51.0399475097656
73 51.6404418945312
76 53.6334838867188
77 54.4476432800293
78 55.1518745422363
79 55.6143760681152
80 56.4066963195801
82 57.8370704650879
83 58.5489120483398
84 59.0931358337402
85 59.9772186279297
86 60.6761932373047
88 61.9181823730469
90 63.4526786804199
91 64.0874557495117
93 65.5074310302734
94 66.1635971069336
95 66.9329147338867
97 68.1921997070312
98 68.9613342285156
105 73.8292922973633
107 75.0973281860352
108 75.8315048217773
109 76.6921539306641
110 77.2043609619141
111 77.9696044921875
113 79.2771377563477
114 80.0734939575195
115 80.7026672363281
116 81.4674835205078
117 82.1018676757812
118 82.8141555786133
120 84.1527328491211
123 86.2643661499023
125 87.5629577636719
126 88.3318557739258
128 89.7001419067383
129 90.2479629516602
130 90.9662475585938
131 91.5225143432617
132 92.4157104492188
133 93.0236587524414
134 93.8938751220703
137 95.8658752441406
138 96.3241348266602
140 97.9859466552734
141 98.7290649414062
142 99.2332000732422
143 100.003112792969
144 100.414894104004
145 101.3935546875
146 101.998756408691
147 102.525184631348
150 104.726303100586
151 105.270606994629
152 105.90177154541
153 106.872573852539
154 107.278480529785
156 108.663703918457
157 109.267143249512
158 109.557800292969
159 110.698356628418
160 111.263130187988
162 112.552185058594
163 113.69416809082
164 113.78727722168
166 115.651985168457
167 115.836036682129
168 116.581199645996
169 116.95484161377
170 118.236717224121
171 118.530204772949
172 119.714767456055
173 119.227989196777
174 120.383598327637
175 120.787117004395
176 121.641304016113
177 122.380126953125
178 123.196113586426
179 123.881172180176
180 123.860313415527
181 125.376884460449
182 126.146461486816
183 126.384613037109
184 126.870872497559
185 128.675842285156
186 128.265914916992
187 130.111557006836
188 128.757568359375
189 130.47917175293
190 131.814605712891
191 132.060241699219
192 132.251754760742
193 132.620971679688
194 133.215682983398
195 134.058822631836
196 135.077774047852
197 136.809524536133
198 137.160720825195
199 136.591842651367
200 134.878051757812
201 141.342849731445
202 136.238098144531
203 140
204 137.100006103516
205 142.428573608398
206 147.33332824707
207 116


==> plots/LCS_to_DoF_N_L/plot-001.dat <==
12 10
13 10.3333330154419
14 13.75
15 13.4375
16 12.9166669845581
17 12.8823528289795
18 14.960000038147
19 14.8571424484253
20 17.5897426605225
21 17.4130439758301
22 18.8450698852539
23 19.9318180084229
24 20.1447372436523
25 21.5315322875977
26 21.9200000762939
27 22.4925365447998
28 23.4855499267578
29 25.1791915893555
30 25.9552230834961
31 26.2727279663086
32 27.8600006103516
33 28.31764793396
34 29.5739440917969
35 29.9202651977539
36 31.6933708190918
37 32.1977386474609
39 33.4534873962402
41 35.7206840515137
42 36.4125213623047
44 38.4000015258789
45 38.5035057067871
46 39.7536811828613
47 40.409797668457
48 41.8464050292969
49 42.211238861084
50 43.5829277038574
51 44.3324394226074
52 45.1731452941895
53 46.1767425537109
54 46.8886489868164
55 48.1424751281738
56 48.7200241088867
57 49.5278129577637
58 50.681396484375
59 51.3887786865234
60 51.9682388305664
61 53.0441246032715
63 54.6916999816895
64 55.546142578125
65 56.2575492858887
68 59.0677337646484
70 60.4959182739258
71 61.5940284729004
72 62.7895660400391
73 63.2497901916504
74 64.3228912353516
76 65.8157348632812
77 66.9269409179688
78 67.5757141113281
79 68.3387908935547
80 69.2598342895508
81 70.0869674682617
82 71.0687026977539
83 71.9559936523438
84 72.6195831298828
85 73.6779251098633
86 74.3772430419922
87 75.3787002563477
88 76.0783920288086
90 78.0496826171875
91 78.7732925415039
93 80.5569229125977
94 81.2585372924805
95 82.2851791381836
97 83.7940216064453
100 86.4938659667969
101 87.1525650024414
102 88.0287399291992
103 88.9880218505859
104 89.7205810546875
105 90.6975708007812
106 91.4792938232422
107 92.166862487793
108 93.0522994995117
109 94.10107421875
110 94.7762908935547
111 95.73291015625
112 96.5898361206055
113 97.3019104003906
114 98.2548599243164
115 99.0674438476562
116 99.9832000732422
117 100.758995056152
120 103.370742797852
121 104.111465454102
123 105.817657470703
124 106.593925476074
126 108.386795043945
127 109.191276550293
128 110.19889831543
129 110.710266113281
130 111.751129150391
131 112.435440063477
132 113.360992431641
133 114.17741394043
134 115.167839050293
137 117.562065124512
138 118.176177978516
142 121.778816223145
143 122.46125793457
144 123.23169708252
145 124.112274169922
146 125.179557800293
147 125.653038024902
148 126.406295776367
149 127.597518920898
150 128.53564453125
151 129.009307861328
152 129.843490600586
153 131.272064208984
154 131.655151367188
155 132.680511474609
156 133.056182861328
157 133.519226074219
158 134.232116699219
159 135.538391113281
160 136.534454345703
161 137.356094360352
162 137.809768676758
163 138.731292724609
164 139.559127807617
165 140.813552856445
166 141.393508911133
167 141.828735351562
168 142.68034362793
169 143.638763427734
170 144.813522338867
171 145.609375
172 146.617813110352
173 146.872131347656
174 148.067459106445
175 147.983200073242
176 149.722045898438
177 150.906936645508
178 150.084808349609
179 150.56672668457
180 151.221725463867
181 153.738693237305
182 154.512619018555
183 154.901092529297
184 155.345352172852
185 156.886856079102
186 157.385772705078
187 159.848602294922
188 157.216445922852
189 160.34375
190 162.943817138672
191 161.536148071289
192 162.328674316406
193 162.17741394043
194 165.421569824219
195 162.647064208984
196 165.644439697266
197 163.825393676758
198 166.839279174805
199 165.816329956055
200 165.073165893555
201 169.285720825195
202 167.857147216797
203 171.9375
204 167.600006103516
205 170.714279174805
206 191.66667175293
207 165


==> plots/LCS_to_DoF_N_L/plot-002.dat <==
12 10
13 13
14 13
15 16.4375
16 15.5833330154419
17 15.764705657959
18 18.1599998474121
19 18.2571430206299
20 21
21 21.3478260040283
22 22.6760559082031
23 23.9204540252686
24 25.3289470672607
25 25.4774780273438
26 27.2199993133545
27 27.6044769287109
28 28.5491333007812
29 30.05202293396
30 31.1542282104492
31 31.8409099578857
32 33.0400009155273
33 34.4823532104492
34 35.4471817016602
35 35.6212615966797
36 37.8563537597656
37 38.6864395141602
38 39.2622222900391
39 40.2558135986328
40 41.6774864196777
41 42.3710021972656
43 45.158145904541
44 45.9860458374023
45 46.330997467041
47 49.1780166625977
48 50.3660125732422
49 50.9677429199219
50 52.0931129455566
51 53.1358337402344
52 54.3666076660156
53 55.3829460144043
54 55.985538482666
55 57.9820251464844
56 58.3622093200684
57 59.7478828430176
58 60.7779579162598
59 61.574649810791
60 62.475944519043
61 63.7604675292969
63 65.5853729248047
64 66.7564315795898
65 67.7186965942383
66 68.7834396362305
67 69.754508972168
68 70.8715591430664
69 71.527946472168
71 74.0084991455078
72 75.5049133300781
73 76.0832672119141
74 77.2324447631836
76 79.1480560302734
77 80.4618682861328
78 81.3713607788086
79 82.0021362304688
81 84.3398056030273
83 86.4164581298828
84 87.1201019287109
85 88.6399536132812
86 89.4134750366211
87 90.562744140625
88 91.3873062133789
89 92.6051254272461
91 94.6942596435547
92 95.611946105957
93 96.6799163818359
94 97.641227722168
95 98.7327575683594
96 99.7413177490234
97 100.637954711914
99 102.793022155762
100 103.79443359375
101 104.697776794434
103 106.923454284668
104 107.852806091309
105 108.957633972168
106 109.825645446777
107 110.761940002441
108 111.848754882812
109 113.120834350586
110 113.823524475098
111 114.962608337402
112 115.989440917969
113 116.917709350586
114 118.036605834961
115 118.991348266602
116 120.104507446289
117 121.026390075684
119 123.069450378418
121 125.063354492188
122 126.114013671875
124 128.095718383789
125 129.091049194336
126 130.262069702148
128 132.308349609375
129 133.169250488281
130 134.161102294922
131 135.051635742188
133 137.221954345703
134 138.488677978516
135 139.290405273438
136 140.251220703125
137 141.450134277344
138 142.135971069336
139 143.152008056641
140 144.442031860352
141 145.50732421875
142 146.280471801758
143 147.373748779297
144 148.001800537109
146 150.257308959961
147 151.208038330078
148 152.032836914062
149 153.438171386719
150 154.127899169922
151 155.138046264648
152 156.027938842773
153 157.614532470703
154 158.058837890625
155 159.087036132812
156 159.936950683594
157 160.584442138672
159 162.958404541016
160 164.141204833984
161 164.732788085938
162 165.489898681641
163 167.218627929688
164 167.564910888672
165 169.16455078125
166 170.453430175781
167 170.629058837891
168 172.072647094727
169 172.445907592773
170 173.869567871094
171 174.743743896484
172 176.205184936523
173 176.151992797852
174 176.84391784668
175 178.422973632812
176 179.593170166016
177 181.492111206055
178 181.083038330078
179 181.930526733398
180 182.121948242188
181 184.331665039062
182 185.5
183 185.991760253906
184 186.888885498047
185 188.969421386719
186 188.719100952148
187 190.892425537109
188 190.069259643555
189 191.453125
190 194.550567626953
192 193.727279663086
193 195.5
194 196.147064208984
195 198.305877685547
196 198.144439697266
197 198.380950927734
198 200.732147216797
199 199.918365478516
200 199.707321166992
201 203.857147216797
202 199.761901855469
203 205.375
204 200.399993896484
205 207.571426391602
206 213.33332824707
207 176


==> plots/LCS_to_DoF_N_L/plot-003.dat <==
12 14
13 14
14 16.75
15 18.5625
16 18.0833339691162
17 19.470588684082
18 20.5599994659424
19 20.9428577423096
20 24.4102573394775
21 24.5
22 26.1549301147461
23 27.9318180084229
24 28.8947372436523
25 30.4954948425293
26 31.25
27 31.9179096221924
28 33.1040458679199
29 35.1734085083008
30 36.6965179443359
31 37.268180847168
32 38.076000213623
34 41.3239440917969
35 41.8936882019043
36 44.0966835021973
37 45.1101684570312
38 45.9799995422363
39 46.9674415588379
40 48.9716033935547
41 50.1428565979004
42 50.9152870178223
43 52.5894584655762
44 53.9193801879883
45 54.1584854125977
46 55.8701477050781
47 57.0274772644043
48 58.5544662475586
49 59.4474487304688
51 62.3378028869629
52 63.4955825805664
53 64.8302307128906
54 65.632682800293
55 67.5246353149414
56 68.167610168457
58 71.0932922363281
59 72.0235443115234
60 73.0621185302734
61 74.3268814086914
63 76.5992126464844
64 78.0219345092773
65 79.0118789672852
66 80.4328002929688
67 81.5603942871094
68 82.8462600708008
69 83.7008666992188
72 87.8989334106445
73 88.6813430786133
74 90.2526779174805
75 91.0536651611328
77 93.8689041137695
78 94.9607162475586
79 95.7144470214844
80 97.1012420654297
82 99.6691284179688
83 100.960403442383
84 101.950325012207
85 103.333366394043
86 104.297317504883
87 105.765533447266
88 106.644828796387
90 109.373565673828
92 111.612007141113
93 112.84733581543
94 113.897308349609
95 115.285491943359
96 116.441993713379
97 117.446029663086
100 121.232940673828
101 122.179069519043
102 123.414558410645
103 124.772903442383
104 125.805938720703
105 127.080062866211
108 130.448104858398
109 131.949630737305
110 132.889709472656
112 135.414611816406
113 136.430435180664
114 137.805099487305
115 138.848876953125
116 140.204772949219
117 141.200347900391
118 142.507781982422
119 143.583145141602
120 144.865371704102
125 150.62028503418
127 153.185180664062
128 154.34716796875
129 155.29182434082
130 156.615036010742
131 157.553771972656
132 158.875732421875
134 161.348922729492
135 162.735656738281
136 163.74365234375
137 165.100540161133
138 165.818832397461
140 168.307022094727
141 169.712326049805
142 170.705932617188
145 173.973968505859
146 175.612899780273
147 176.243728637695
149 178.899139404297
150 180.451797485352
151 181.108459472656
152 182.075698852539
153 184.185729980469
154 184.560729980469
155 185.607803344727
156 186.548095703125
157 187.726593017578
158 188.688995361328
159 190.212982177734
160 191.291564941406
161 192.509490966797
162 193.434906005859
163 194.605773925781
164 195.322616577148
165 197.082626342773
166 198.654876708984
167 199.457794189453
168 200.609405517578
169 201.371597290039
170 203.304351806641
171 203.690628051758
172 205.533264160156
173 205.650177001953
174 207.234130859375
175 207.801116943359
176 209.158386230469
177 211.742904663086
178 211.146636962891
179 212.486282348633
180 212.059860229492
181 214.927139282227
182 216.719696044922
183 217.785720825195
184 219.063064575195
185 220.1162109375
186 220.374526977539
187 223.904388427734
188 221.718612670898
189 223.55207824707
190 227.730331420898
191 227.090362548828
192 227.818176269531
193 228.266128540039
194 231.754898071289
195 229.235290527344
196 231.233337402344
197 230.253967285156
198 230.553573608398
199 235.346939086914
200 232.317077636719
201 237.199996948242
202 233.761901855469
203 237.3125
204 236.100006103516
205 244.428573608398
206 260.666656494141
207 203


==> plots/LCS_to_DoF_N_L/plot-004.dat <==
12 20
13 15.3333330154419
14 20.5
15 20.9375
16 21
17 21.1764698028564
18 25.0400009155273
19 24.2000007629395
20 27.3076915740967
21 27.5652179718018
22 29.9154930114746
23 31.9772720336914
24 33.0263175964355
25 34.3333320617676
26 36.0900001525879
27 37.2014923095703
28 37.9653167724609
29 40.4797706604004
30 41.4577102661133
31 42.6818199157715
33 45.9882354736328
34 47.4154930114746
35 47.8870429992676
36 50.5138130187988
37 51.5084762573242
38 52.2355537414551
39 53.6046524047852
40 55.5922927856445
41 56.6012802124023
43 60.0383377075195
44 61.4000015258789
45 62.1430587768555
48 67.1448822021484
49 67.8522338867188
50 69.6585845947266
52 72.4929351806641
53 74.1046524047852
54 74.6825714111328
55 77.1877517700195
56 77.9133682250977
57 79.4945602416992
59 82.2630233764648
60 83.0929489135742
61 84.8928375244141
62 86.2777099609375
63 87.5656127929688
64 89.0238265991211
65 90.1693267822266
66 91.8095550537109
67 93.0324554443359
68 94.664421081543
69 95.5791168212891
70 96.9695587158203
71 98.604362487793
72 100.610786437988
73 101.373748779297
74 103.044929504395
75 104.157569885254
76 105.476669311523
77 107.227821350098
78 108.471214294434
79 109.425621032715
80 111.077896118164
81 112.403701782227
83 115.251022338867
84 116.298278808594
85 118.12092590332
86 119.257530212402
87 120.785568237305
88 121.852432250977
89 123.462585449219
90 124.937644958496
92 127.469169616699
93 128.917755126953
94 130.157760620117
95 131.769470214844
97 134.211410522461
99 137.096176147461
100 138.426422119141
101 139.635498046875
103 142.564849853516
104 143.765197753906
105 145.197280883789
107 147.664825439453
108 149.106353759766
109 150.836624145508
110 151.808029174805
111 153.309494018555
112 154.6748046875
113 155.932342529297
114 157.399978637695
115 158.625427246094
116 160.145202636719
117 161.420166015625
118 162.822494506836
120 165.421051025391
122 168.198272705078
124 170.845932006836
125 172.140380859375
126 173.633728027344
128 176.376556396484
129 177.451141357422
130 178.948287963867
131 180.0400390625
132 181.506149291992
133 182.883193969727
134 184.586685180664
135 185.778167724609
137 188.350875854492
138 189.279312133789
140 192.390533447266
141 194.001342773438
142 194.993041992188
143 196.517120361328
144 197.327438354492
145 198.856262207031
146 200.574752807617
147 201.365707397461
150 205.742050170898
151 206.641189575195
152 207.988891601562
153 210.109588623047
154 210.89599609375
155 212.541549682617
156 213.00080871582
157 214.448577880859
158 215.295867919922
159 217.537933349609
160 218.692047119141
161 219.963150024414
162 220.721099853516
163 222.851501464844
164 223.33740234375
165 225.649017333984
166 226.98844909668
167 227.174514770508
168 229.056411743164
169 229.854187011719
170 232.040573120117
171 232.646881103516
172 234.958282470703
173 234.594696044922
174 236.428573608398
175 237.274505615234
176 239.439437866211
177 241.238174438477
178 241.464660644531
179 242.601455688477
180 243.330383300781
181 246.238693237305
182 247.207077026367
183 248.282974243164
184 248.795791625977
185 252.088684082031
186 251.561798095703
187 255.888442993164
188 252.670989990234
189 255.16667175293
190 259.449432373047
191 258.566253662109
192 259.251739501953
193 261.338714599609
194 263.745086669922
195 263.282348632812
196 263.866668701172
197 264.777770996094
198 266.839294433594
199 266.693878173828
200 263.804870605469
201 273.94287109375
202 269.761901855469
203 275.25
204 269.899993896484
205 273.714294433594
206 299.666656494141
207 243


==> plots/LCS_to_DoF_N_L/plot-005.dat <==
12 14
13 19
14 22
15 23.5625
16 22.3333339691162
17 23.705883026123
18 27.2399997711182
19 27.1428565979004
20 31.8205127716064
21 31.8695659637451
22 34.1126747131348
24 38.0263175964355
25 38.6396408081055
26 40.5099983215332
27 41.0298500061035
28 42.7919082641602
30 47.0796012878418
31 47.8136367797852
32 49.4039993286133
33 51.5490188598633
34 53.3591537475586
35 53.7076416015625
36 56.8066291809082
37 58.3333320617676
38 58.9022216796875
39 60.4883728027344
40 62.6430015563965
41 63.9189758300781
42 65.6464080810547
43 67.5958480834961
44 69.1875991821289
45 69.7433395385742
47 73.5579452514648
48 75.6427001953125
49 76.46826171875
50 78.4141616821289
51 79.7703323364258
53 83.1643447875977
54 84.1424407958984
55 86.810920715332
56 87.665412902832
57 89.6614303588867
58 91.3442459106445
59 92.505012512207
60 93.8743591308594
64 100.198181152344
65 101.571426391602
66 103.295219421387
67 104.835037231445
68 106.612983703613
69 107.507217407227
71 111.05005645752
72 113.164596557617
73 114.104133605957
74 115.949234008789
75 117.172882080078
76 118.815734863281
77 120.652275085449
78 122.053070068359
79 123.023490905762
80 124.868743896484
81 126.423622131348
83 129.701889038086
84 130.899917602539
85 132.948791503906
86 134.137908935547
87 135.898391723633
88 137.134017944336
90 140.57209777832
91 142.090286254883
92 143.467987060547
93 145.032928466797
94 146.399307250977
95 148.187942504883
96 149.691192626953
97 151.012359619141
98 152.70393371582
99 154.2138671875
100 155.824508666992
101 157.118774414062
102 158.722076416016
103 160.424621582031
104 161.756225585938
105 163.470077514648
106 164.862594604492
107 166.159378051758
108 167.800643920898
109 169.612869262695
110 170.795043945312
111 172.492446899414
112 174.014694213867
113 175.440979003906
114 177.159210205078
115 178.498626708984
116 180.186096191406
117 181.527694702148
118 183.192855834961
119 184.544952392578
121 187.733856201172
124 192.09260559082
125 193.648101806641
127 196.925918579102
128 198.513107299805
129 199.709609985352
130 201.347595214844
131 202.596862792969
133 205.813613891602
134 207.515380859375
136 210.406646728516
137 212.118087768555
138 213.123107910156
139 214.786956787109
140 216.615859985352
141 218.265853881836
142 219.555572509766
143 221.052749633789
144 222.133071899414
145 223.644714355469
146 225.708267211914
147 226.775466918945
148 228.208770751953
149 230.066421508789
150 231.269165039062
151 232.889892578125
152 234.172424316406
153 236.599227905273
154 237.02326965332
155 238.875
157 240.945648193359
159 244.271026611328
160 245.973495483398
161 247.408126831055
162 248.222229003906
163 250.261642456055
164 251.216583251953
166 255.525634765625
167 256.423706054688
168 257.814544677734
169 258.427093505859
170 261.212554931641
171 261.834381103516
172 264.140930175781
173 264.30517578125
174 266.332000732422
175 267.455169677734
176 268.835418701172
177 272.116729736328
178 271.130737304688
179 272.667266845703
180 273.119720458984
181 276.246246337891
182 278.714660644531
183 279.318695068359
184 281.141143798828
185 283.266052246094
186 283.232208251953
187 286.936248779297
188 284.238098144531
189 287.651031494141
190 292.612365722656
191 291.789154052734
192 291.279724121094
193 292.814514160156
194 296.019622802734
195 296.211761474609
196 296.566680908203
197 297.793640136719
198 298.392852783203
199 300.755096435547
200 298.024383544922
201 305.857147216797
202 298.095245361328
203 307.625
204 301.5
205 312.571441650391
206 331.666656494141
207 269


==> plots/LCS_to_DoF_N_L/plot-006.dat <==
12 22
13 25.3333339691162
14 28.25
15 32.25
16 31.0833339691162
17 32
18 36.439998626709
19 36.3428573608398
20 41.2564086914062
21 42.1739120483398
22 44.9014091491699
23 47.7840919494629
24 49.9210510253906
25 51.5675659179688
26 53.9300003051758
27 55.0522384643555
28 56.8670501708984
29 60.3699417114258
30 62.6318397521973
31 63.7363624572754
32 65.7360000610352
33 68.8078460693359
34 70.9823913574219
35 71.6046524047852
36 75.671272277832
37 77.2796630859375
38 78.6844482421875
39 80.5883712768555
40 83.4726181030273
41 85.2686538696289
42 87.3941040039062
43 90.4376983642578
44 92.1286849975586
45 92.870964050293
47 97.8924713134766
48 100.722221374512
49 101.758583068848
50 104.380210876465
51 106.605003356934
52 108.696113586426
53 111.064338684082
54 112.177154541016
55 115.713050842285
56 116.825485229492
57 119.375450134277
58 121.627388000488
60 125.083602905273
61 127.425483703613
63 131.318572998047
64 133.564682006836
65 135.404144287109
66 137.606369018555
67 139.653839111328
68 141.893478393555
69 143.294143676758
70 145.539962768555
71 147.977493286133
72 150.916397094727
73 152.119369506836
74 154.660369873047
75 156.339813232422
76 158.393798828125
77 160.874176025391
78 162.728042602539
79 164.013809204102
80 166.441513061523
83 172.908126831055
84 174.430206298828
85 177.17057800293
86 178.862808227539
87 181.170944213867
88 182.881637573242
90 187.452606201172
92 191.232116699219
93 193.391021728516
94 195.235366821289
95 197.591735839844
96 199.527282714844
97 201.325729370117
98 203.565841674805
100 207.675704956055
101 209.450302124023
103 213.820236206055
104 215.66325378418
105 217.874465942383
107 221.520645141602
108 223.646759033203
109 226.200561523438
110 227.752563476562
111 229.993698120117
112 232.046188354492
113 233.864242553711
114 236.152069091797
115 238.029968261719
116 240.303848266602
117 242.091918945312
118 244.235595703125
119 246.167022705078
121 250.238922119141
123 254.234573364258
124 256.134674072266
125 258.214508056641
126 260.471496582031
127 262.478057861328
128 264.598236083984
129 266.168304443359
130 268.370849609375
131 270.019744873047
132 272.333587646484
133 274.376739501953
134 276.770050048828
136 280.584991455078
137 282.707000732422
138 284.171936035156
139 286.310638427734
140 288.741394042969
141 290.986389160156
142 292.567260742188
143 294.630401611328
144 296.064727783203
145 298.255432128906
146 300.726318359375
147 302.311950683594
148 304.045013427734
149 306.715972900391
151 310.437408447266
152 312.043548583984
153 315.456848144531
154 316.185424804688
155 318.395782470703
156 319.907043457031
157 321.312286376953
158 323.535766601562
159 326.026519775391
160 327.996612548828
161 329.700805664062
162 331.183502197266
163 334.093109130859
164 335.221069335938
166 340.789184570312
167 341.446441650391
168 343.803405761719
169 345.159912109375
170 347.950714111328
171 349.1875
172 352.418273925781
173 352.351013183594
174 354.738098144531
175 356.141448974609
176 359.131988525391
177 362.548889160156
178 361.717315673828
179 363.553924560547
180 364.414642333984
181 368.778900146484
182 371.025238037109
184 374.030029296875
185 377.486236572266
186 377.213470458984
187 383.003997802734
188 378.956695556641
189 382.927093505859
190 390.421356201172
191 387.746978759766
192 390.006988525391
193 390.693542480469
194 394.931365966797
195 394.447052001953
196 396.04443359375
197 396.03173828125
198 399.857147216797
199 401.326538085938
200 397.902435302734
201 409.257141113281
202 399.857147216797
203 407.75
204 404.399993896484
205 415.142852783203
206 439.333343505859
207 363


==> plots/LCS_to_DoF_N_L/plot.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}
  \pgfplotsset{
    legend image with text/.style={
        legend image code/.code={%
            \node[anchor=center] at (0.3cm,0cm) {#1};
          }
      },
  }
  \definecolor{darkgray176}{RGB}{176,176,176}
  \definecolor{darkorange25512714}{RGB}{255,127,14}
  \definecolor{lightgray204}{RGB}{204,204,204}
  \definecolor{steelblue31119180}{RGB}{31,119,180}

  \begin{axis}[
      height=4.412695976130425cm,
      legend cell align={left},
      legend columns=8,
      legend style={
          font=\scriptsize,
          fill opacity=1,
          draw opacity=1,
          text opacity=1,
          at={(0.5,1.05)},
          anchor=north,
          draw=lightgray204,
          append after command={
              \pgfextra{
                \draw[
                  drop shadow={fill=black, opacity=0.5, shadow xshift=2pt, shadow yshift=-2pt}]
                (\tikzlastnode.south west)rectangle(\tikzlastnode.north east);
              }
            },
        },
      xtick distance={50},
      ytick distance={100},
      tick align=outside,
      tick pos=left,
      width=7.139892071398921cm,
      x grid style={darkgray176},
      xlabel={$N$},
      xmin=2.25, xmax=212.75,
      xtick style={color=black},
      xmajorgrids,
      y grid style={darkgray176},
      ylabel={$\bar{K}$},
      ymajorgrids,
      ymin=0, ymax=460.933333333333,%-14.2666666666667
      ytick style={color=black}
    ]
    \addlegendimage{legend image with text=$N_L$}
    \addlegendentry{}
    \addlegendimage{legend image with text=$5$}
    \addlegendentry{}
    \addlegendimage{legend image with text=$6$}
    \addlegendentry{}
    \addlegendimage{legend image with text=$7$}
    \addlegendentry{}
    \addlegendimage{legend image with text=$8$}
    \addlegendentry{}
    \addlegendimage{legend image with text=$9$}
    \addlegendentry{}
    \addlegendimage{legend image with text=$10$}
    \addlegendentry{}
    \addlegendimage{legend image with text=$13$}
    \addlegendentry{}
    \addlegendimage{legend image with text=}
    \addlegendentry{}
    \addplot [thick, restrict x to domain=0:205, steelblue31119180]
    table {plots/LCS_to_DoF_N_L/plot-000.dat};
    \addlegendentry{}%$5$}
    \addplot [thick, restrict x to domain=0:205, darkorange25512714]
    table {plots/LCS_to_DoF_N_L/plot-001.dat};
    \addlegendentry{}%$6$}
    \addplot [thick, restrict x to domain=0:205, steelblue31119180, dash pattern=on 7.4pt off 3.2pt]
    table {plots/LCS_to_DoF_N_L/plot-002.dat};
    \addlegendentry{}%$7$}
    \addplot [thick, restrict x to domain=0:205, darkorange25512714, dash pattern=on 7.4pt off 3.2pt]
    table {plots/LCS_to_DoF_N_L/plot-003.dat};
    \addlegendentry{}%$8$}
    \addplot [thick, restrict x to domain=0:205, steelblue31119180, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt]
    table {plots/LCS_to_DoF_N_L/plot-004.dat};
    \addlegendentry{}%$9$}
    \addplot [thick, restrict x to domain=0:205, darkorange25512714, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt]
    table {plots/LCS_to_DoF_N_L/plot-005.dat};
    \addlegendentry{}%$10$}
    \addplot [thick, restrict x to domain=0:205, steelblue31119180, dash pattern=on 2pt off 3.3pt]
    table {plots/LCS_to_DoF_N_L/plot-006.dat};
    \addlegendentry{}%$13$}

    \addplot[thick, samples=50, smooth, domain=0:6,black, dashed] coordinates {(100,0)(100,100)};
    \addplot[thick, samples=50, smooth, domain=0:6,black, dashed] coordinates {(0,100)(100,100)};
  \end{axis}

\end{tikzpicture}


==> plots/NMSE_N_L_B/plot-000.dat <==
5 -12.020622253418
6 -3.71258306503296
7 -11.9439573287964
8 -11.7078237533569
9 -12.2911224365234
10 -11.8730764389038
13 -12.4735651016235


==> plots/NMSE_N_L_B/plot.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

  \definecolor{darkgray176}{RGB}{176,176,176}
  \definecolor{darkorange25512714}{RGB}{255,127,14}
  \definecolor{lightgray204}{RGB}{204,204,204}
  \definecolor{steelblue31119180}{RGB}{31,119,180}

  \begin{axis}[
      height=4.412695976130425cm,
      legend cell align={left},
      legend columns=2,
      legend style={
          fill opacity=1,
          draw opacity=1,
          text opacity=1,
          at={(0.03,0.97)},
          anchor=north west,
          draw=lightgray204,
          append after command={
              \pgfextra{
                \draw[
                  drop shadow={fill=black, opacity=0.5, shadow xshift=2pt, shadow yshift=-2pt}]
                (\tikzlastnode.south west)rectangle(\tikzlastnode.north east);
              }
            },
        },
      tick align=outside,
      tick pos=left,
      width=7.139892071398921cm,
      x grid style={darkgray176},
      xlabel={$N_L$},
      xmajorgrids,
      xmin=4.6, xmax=13.4,
      xtick style={color=black},
      y grid style={darkgray176},
      ylabel={NMSE in dB},
      ymajorgrids,
      ymin=-13.0972429263325, ymax=0.623678235418894,
      ytick style={color=black}
    ]
    \addplot [thick, steelblue31119180]
    table {%
        5 0
        13 0
      };
    \addlegendentry{Linear}
    \addplot [thick, darkorange25512714]
    table {plots/NMSE_N_L_B/plot-000.dat};
    \addlegendentry{Rzepka2017}
  \end{axis}

\end{tikzpicture}


==> plots/NMSE_N_L_X/plot-000.dat <==
5 -2.00766730308533
6 -4.18867874145508
7 -5.58874893188477
8 -7.10609769821167
9 -8.30659294128418
10 -9.42603302001953
13 -12.170241355896


==> plots/NMSE_N_L_X/plot-001.dat <==
5 -0.35912013053894
6 -2.14125847816467
7 -2.57666039466858
8 -4.24798965454102
9 -4.61207962036133
10 -5.82818698883057
13 -7.44037628173828


==> plots/NMSE_N_L_X/plot.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

  \definecolor{darkgray176}{RGB}{176,176,176}
  \definecolor{darkorange25512714}{RGB}{255,127,14}
  \definecolor{lightgray204}{RGB}{204,204,204}
  \definecolor{steelblue31119180}{RGB}{31,119,180}

  \begin{axis}[
      height=4.412695976130425cm,
      legend cell align={left},
      legend columns=2,
      legend style={
          fill opacity=1,
          draw opacity=1,
          text opacity=1,
          at={(0.03,0.97)},
          anchor=north west,
          draw=lightgray204,
          append after command={
              \pgfextra{
                \draw[
                  drop shadow={fill=black, opacity=0.5, shadow xshift=2pt, shadow yshift=-2pt}]
                (\tikzlastnode.south west)rectangle(\tikzlastnode.north east);
              }
            },
        },
      tick align=outside,
      tick pos=left,
      width=7.139892071398921cm,
      x grid style={darkgray176},
      xlabel={$N_L$},
      xmajorgrids,
      xmin=4.6, xmax=13.4,
      xtick style={color=black},
      y grid style={darkgray176},
      ylabel={NMSE in dB},
      ymajorgrids,
      ymin=-12.7607970746431, ymax=0.231435838169969,
      ytick style={color=black}
    ]
    \addplot [thick, steelblue31119180]
    table {plots/NMSE_N_L_X/plot-000.dat};
    \addlegendentry{Linear}
    \addplot [thick, darkorange25512714]
    table {plots/NMSE_N_L_X/plot-001.dat};
    \addlegendentry{Rzepka2017}
  \end{axis}

\end{tikzpicture}


==> plots/NMSE_all_N_L_X/plot-000.dat <==
5 -2.35652756690979
6 -6.42406702041626
7 -6.71640110015869
8 -8.48297023773193
9 -9.19786262512207
10 -10.0467882156372
13 -11.5177097320557


==> plots/NMSE_all_N_L_X/plot-001.dat <==
5 -2.14260816574097
6 -5.63469505310059
7 -6.09266757965088
8 -7.75265026092529
9 -8.57764911651611
10 -9.40742111206055
13 -10.8476905822754


==> plots/NMSE_all_N_L_X/plot-002.dat <==
5 -1.97446465492249
6 -4.93307113647461
7 -5.46219635009766
8 -6.8766770362854
9 -7.65752983093262
10 -8.43453311920166
13 -9.66986083984375


==> plots/NMSE_all_N_L_X/plot-003.dat <==
5 -1.81113004684448
6 -4.19094705581665
7 -4.53460311889648
8 -5.38134813308716
9 -5.82987356185913
10 -6.22087621688843
13 -6.94929170608521


==> plots/NMSE_all_N_L_X/plot-004.dat <==
5 -1.4901534318924
6 -3.70779633522034
7 -3.98640036582947
8 -4.5794677734375
9 -5.0644965171814
10 -5.59173202514648
13 -6.6508674621582


==> plots/NMSE_all_N_L_X/plot-005.dat <==
5 -1.96410322189331
6 -3.7116847038269
7 -4.13686656951904
8 -5.36956214904785
9 -5.99527835845947
10 -6.45754384994507
13 -8.13589286804199


==> plots/NMSE_all_N_L_X/plot-006.dat <==
5 -1.91727316379547
6 -3.37221574783325
7 -3.81433725357056
8 -4.92257452011108
9 -5.57446050643921
10 -6.04986190795898
13 -7.57369089126587


==> plots/NMSE_all_N_L_X/plot-007.dat <==
5 -1.63715279102325
6 -2.92953991889954
7 -3.54165959358215
8 -4.37554883956909
9 -5.01375961303711
10 -5.60684537887573
13 -6.96177053451538


==> plots/NMSE_all_N_L_X/plot-008.dat <==
5 -1.42088973522186
6 -3.8086314201355
7 -4.95074939727783
8 -6.61017799377441
9 -7.71432447433472
10 -8.94324207305908
13 -11.4710397720337


==> plots/NMSE_all_N_L_X/plot-009.dat <==
5 -1.57849049568176
6 -3.48506426811218
7 -4.81894731521606
8 -6.46621561050415
9 -7.60608005523682
10 -8.77242946624756
13 -11.3786821365356


==> plots/NMSE_all_N_L_X/plot-010.dat <==
5 -1.5755101442337
6 -3.62537860870361
7 -4.83497905731201
8 -6.36937189102173
9 -7.63700532913208
10 -8.59070110321045
13 -11.3575496673584


==> plots/NMSE_all_N_L_X/plot-011.dat <==
5 -1.6687912940979
6 -3.46991014480591
7 -4.77193403244019
8 -6.28490257263184
9 -7.51148748397827
10 -8.32590579986572
13 -11.3083305358887


==> plots/NMSE_all_N_L_X/plot.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}
    \pgfplotsset{
        legend image with text/.style={
            legend image code/.code={%
                \node[anchor=center] at (0.3cm,0cm) {#1};
              }
          },
      }
    \definecolor{darkgray176}{RGB}{176,176,176}
    \definecolor{darkorange25512714}{RGB}{255,127,14}
    \definecolor{forestgreen4416044}{RGB}{44,160,44}
    \definecolor{lightgray204}{RGB}{204,204,204}
    \definecolor{steelblue31119180}{RGB}{31,119,180}

    \begin{axis}[
            height=4.412695976130425cm,
            legend cell align={left},
            legend style={
                    font=\scriptsize,
                    legend columns=5,
                    fill opacity=1,
                    draw opacity=1,
                    text opacity=1,
                    at={(0.68,1.08)},
                    anchor=north,
                    draw=lightgray204,
                    append after command={
                            \pgfextra{
                                \draw[
                                    drop shadow={fill=black, opacity=0.5, shadow xshift=2pt, shadow yshift=-2pt}]
                                (\tikzlastnode.south west)rectangle(\tikzlastnode.north east);
                            }
                        },
                },
            tick align=outside,
            tick pos=left,
            width=7.139892071398921cm,
            x grid style={darkgray176},
            xlabel={$N_L$},
            xmajorgrids,
            xmin=4.6, xmax=13.4,
            xtick style={color=black},
            y grid style={darkgray176},
            ylabel={NMSE in \si{\decibel}},
            ymajorgrids,
            ymin=-12.0225510171108, ymax=-0.916048743286981,
            ytick style={color=black}
        ]
        \addlegendimage{legend image with text=$\Upsilon$ in \si{\hertz}}
        \addlegendentry{}
        \addlegendimage{legend image with text=1}
        \addlegendentry{}
        \addlegendimage{legend image with text=5}
        \addlegendentry{}
        \addlegendimage{legend image with text=10}
        \addlegendentry{}
        \addlegendimage{legend image with text=20}
        \addlegendentry{}


        \addlegendimage{legend image with text=NN}
        \addlegendentry{}
        \addplot [thick, steelblue31119180, mark=square*, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X/plot-000.dat};
        \addlegendentry{}%Seq2Seq, 1.0}
        \addplot [thick, steelblue31119180, dash pattern=on 7.4pt off 4.2pt, mark=square*, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X/plot-001.dat};
        \addlegendentry{}%Seq2Seq, 5.0}
        \addplot [thick, steelblue31119180, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt, mark=square*, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X/plot-002.dat};
        \addlegendentry{}%Seq2Seq, 10.0}
        \addplot [thick, steelblue31119180, dash pattern=on 2pt off 3.3pt, mark=square*, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X/plot-003.dat};
        \addlegendentry{}%Seq2Seq, 20.0}
        
        
        \addlegendimage{legend image with text=Rzepka}
        \addlegendentry{}
        \addplot [thick, darkorange25512714, mark=asterisk, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X/plot-004.dat};
        \addlegendentry{}%Rzepka, 1.0}
        \addplot [thick, darkorange25512714, dash pattern=on 7.4pt off 4.2pt, mark=asterisk, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X/plot-005.dat};
        \addlegendentry{}%Rzepka, 5.0}
        \addplot [thick, darkorange25512714, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt, mark=asterisk, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X/plot-006.dat};
        \addlegendentry{}%Rzepka, 10.0}
        \addplot [thick, darkorange25512714, dash pattern=on 2pt off 3.3pt, mark=asterisk, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X/plot-007.dat};
        \addlegendentry{}%Rzepka, 20.0}

        \addlegendimage{legend image with text=Linear}
        \addlegendentry{}
        \addplot [thick, forestgreen4416044, mark=diamond*, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X/plot-008.dat};
        \addlegendentry{}%Linear, 1.0}
        \addplot [thick, forestgreen4416044, dash pattern=on 7.4pt off 4.2pt, mark=diamond*, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X/plot-009.dat};
        \addlegendentry{}%Linear, 5.0}
        \addplot [thick, forestgreen4416044, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt, mark=diamond*, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X/plot-010.dat};
        \addlegendentry{}%Linear, 10.0}
        \addplot [thick, forestgreen4416044, dash pattern=on 2pt off 3.3pt, mark=diamond*, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X/plot-011.dat};
        \addlegendentry{}%Linear, 20.0}
    \end{axis}

\end{tikzpicture}


==> plots/NMSE_all_N_L_X_2024_11_05/plot-000.dat <==
5 -2.35330700874329
6 -6.41226625442505
7 -6.70863962173462
8 -8.47749614715576
9 -9.19506454467773
10 -10.0391187667847
13 -11.5062885284424


==> plots/NMSE_all_N_L_X_2024_11_05/plot-001.dat <==
5 -2.14623141288757
6 -5.66839408874512
7 -6.12662506103516
8 -7.81318235397339
9 -8.65281963348389
10 -9.49397277832031
13 -10.9600286483765


==> plots/NMSE_all_N_L_X_2024_11_05/plot-002.dat <==
5 -1.99081611633301
6 -5.03510189056396
7 -5.59491395950317
8 -7.10832500457764
9 -7.94493865966797
10 -8.77735233306885
13 -10.0950632095337


==> plots/NMSE_all_N_L_X_2024_11_05/plot-003.dat <==
5 -1.83530652523041
6 -4.30495071411133
7 -4.69750738143921
8 -5.63515090942383
9 -6.14396476745605
10 -6.57806396484375
13 -7.34718656539917


==> plots/NMSE_all_N_L_X_2024_11_05/plot-004.dat <==
5 -1.4901534318924
6 -3.70779633522034
7 -3.98640036582947
8 -4.5794677734375
9 -5.0644965171814
10 -5.59173202514648
13 -6.6508674621582


==> plots/NMSE_all_N_L_X_2024_11_05/plot-005.dat <==
5 -1.96410322189331
6 -3.7116847038269
7 -4.13686656951904
8 -5.36956214904785
9 -5.99527835845947
10 -6.45754384994507
13 -8.13589286804199


==> plots/NMSE_all_N_L_X_2024_11_05/plot-006.dat <==
5 -1.91727316379547
6 -3.37221574783325
7 -3.81433725357056
8 -4.92257452011108
9 -5.57446050643921
10 -6.04986190795898
13 -7.57369089126587


==> plots/NMSE_all_N_L_X_2024_11_05/plot-007.dat <==
5 -1.63715279102325
6 -2.92953991889954
7 -3.54165959358215
8 -4.37554883956909
9 -5.01375961303711
10 -5.60684537887573
13 -6.96177053451538


==> plots/NMSE_all_N_L_X_2024_11_05/plot-008.dat <==
5 -1.42088973522186
6 -3.8086314201355
7 -4.95074939727783
8 -6.61017799377441
9 -7.71432447433472
10 -8.94324207305908
13 -11.4710397720337


==> plots/NMSE_all_N_L_X_2024_11_05/plot-009.dat <==
5 -1.57849049568176
6 -3.48506426811218
7 -4.81894731521606
8 -6.46621561050415
9 -7.60608005523682
10 -8.77242946624756
13 -11.3786821365356


==> plots/NMSE_all_N_L_X_2024_11_05/plot-010.dat <==
5 -1.5755101442337
6 -3.62537860870361
7 -4.83497905731201
8 -6.36937189102173
9 -7.63700532913208
10 -8.59070110321045
13 -11.3575496673584


==> plots/NMSE_all_N_L_X_2024_11_05/plot-011.dat <==
5 -1.6687912940979
6 -3.46991014480591
7 -4.77193403244019
8 -6.28490257263184
9 -7.51148748397827
10 -8.32590579986572
13 -11.3083305358887


==> plots/NMSE_all_N_L_X_2024_11_05/plot-012.dat <==
5 -2.9104323387146
6 -8.25654029846191
7 -8.48784160614014
8 -11.1498031616211
9 -12.2466506958008
10 -13.5538806915283
13 -16.2381973266602


==> plots/NMSE_all_N_L_X_2024_11_05/plot-013.dat <==
5 -2.92385578155518
6 -8.26830387115479
7 -8.53215503692627
8 -11.2359447479248
9 -12.4203653335571
10 -13.7900438308716
13 -16.5222320556641


==> plots/NMSE_all_N_L_X_2024_11_05/plot-014.dat <==
5 -2.9333279132843
6 -8.30490684509277
7 -8.6099157333374
8 -11.3806619644165
9 -12.6780261993408
10 -14.1412897109985
13 -17.0960330963135


==> plots/NMSE_all_N_L_X_2024_11_05/plot-015.dat <==
5 -2.95809841156006
6 -8.43850994110107
7 -8.8613977432251
8 -11.9913263320923
9 -13.5628070831299
10 -15.4026708602905
13 -19.244607925415


==> plots/NMSE_all_N_L_X_2024_11_05/plot.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}
    \pgfplotsset{
        legend image with text/.style={
            legend image code/.code={%
                \node[anchor=center] at (0.3cm,0cm) {#1};
              }
          },
      }
    \definecolor{darkgray176}{RGB}{176,176,176}
    \definecolor{darkorange25512714}{RGB}{255,127,14}
    \definecolor{forestgreen4416044}{RGB}{44,160,44}
    \definecolor{lightgray204}{RGB}{204,204,204}
    \definecolor{steelblue31119180}{RGB}{31,119,180}

    \begin{axis}[
            height=4.412695976130425cm,
            legend cell align={left},
            legend style={
                    font=\scriptsize,
                    legend columns=5,
                    fill opacity=1,
                    draw opacity=1,
                    text opacity=1,
                    at={(0.68,1.08)},
                    anchor=north,
                    draw=lightgray204,
                    append after command={
                            \pgfextra{
                                \draw[
                                    drop shadow={fill=black, opacity=0.5, shadow xshift=2pt, shadow yshift=-2pt}]
                                (\tikzlastnode.south west)rectangle(\tikzlastnode.north east);
                            }
                        },
                },
            tick align=outside,
            tick pos=left,
            width=7.139892071398921cm,
            x grid style={darkgray176},
            xlabel={$N_L$},
            xmajorgrids,
            xmin=4.6, xmax=13.4,
            xtick style={color=black},
            y grid style={darkgray176},
            ylabel={$\text{NMSE} \left\{x\right\}$ in \si{\decibel}},
            ymajorgrids,
            ymin=-12.0225510171108, ymax=-0.916048743286981,
            ytick style={color=black}
        ]
        \addlegendimage{legend image with text=$\Upsilon$ in \si{\hertz}}
        \addlegendentry{}
        \addlegendimage{legend image with text=1}
        \addlegendentry{}
        \addlegendimage{legend image with text=5}
        \addlegendentry{}
        \addlegendimage{legend image with text=10}
        \addlegendentry{}
        \addlegendimage{legend image with text=20}
        \addlegendentry{}


        \addlegendimage{legend image with text=NN}
        \addlegendentry{}
        \addplot [thick, steelblue31119180, mark=square*, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X_2024_11_05/plot-000.dat};
        \addlegendentry{}%Seq2Seq, 1.0}
        \addplot [thick, steelblue31119180, dash pattern=on 7.4pt off 4.2pt, mark=square*, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X_2024_11_05/plot-001.dat};
        \addlegendentry{}%Seq2Seq, 5.0}
        \addplot [thick, steelblue31119180, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt, mark=square*, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X_2024_11_05/plot-002.dat};
        \addlegendentry{}%Seq2Seq, 10.0}
        \addplot [thick, steelblue31119180, dash pattern=on 2pt off 3.3pt, mark=square*, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X_2024_11_05/plot-003.dat};
        \addlegendentry{}%Seq2Seq, 20.0}
        
        
        \addlegendimage{legend image with text=Rzepka}
        \addlegendentry{}
        \addplot [thick, darkorange25512714, mark=asterisk, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X_2024_11_05/plot-004.dat};
        \addlegendentry{}%Rzepka, 1.0}
        \addplot [thick, darkorange25512714, dash pattern=on 7.4pt off 4.2pt, mark=asterisk, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X_2024_11_05/plot-005.dat};
        \addlegendentry{}%Rzepka, 5.0}
        \addplot [thick, darkorange25512714, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt, mark=asterisk, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X_2024_11_05/plot-006.dat};
        \addlegendentry{}%Rzepka, 10.0}
        \addplot [thick, darkorange25512714, dash pattern=on 2pt off 3.3pt, mark=asterisk, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X_2024_11_05/plot-007.dat};
        \addlegendentry{}%Rzepka, 20.0}

        \addlegendimage{legend image with text=Linear}
        \addlegendentry{}
        \addplot [thick, forestgreen4416044, mark=diamond*, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X_2024_11_05/plot-008.dat};
        \addlegendentry{}%Linear, 1.0}
        \addplot [thick, forestgreen4416044, dash pattern=on 7.4pt off 4.2pt, mark=diamond*, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X_2024_11_05/plot-009.dat};
        \addlegendentry{}%Linear, 5.0}
        \addplot [thick, forestgreen4416044, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt, mark=diamond*, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X_2024_11_05/plot-010.dat};
        \addlegendentry{}%Linear, 10.0}
        \addplot [thick, forestgreen4416044, dash pattern=on 2pt off 3.3pt, mark=diamond*, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X_2024_11_05/plot-011.dat};
        \addlegendentry{}%Linear, 20.0}
    \end{axis}

\end{tikzpicture}


==> plots/NMSE_all_N_L_X_2024_11_05/plot_all_back.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{crimson2143940}{RGB}{214,39,40}
\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkorange25512714}{RGB}{255,127,14}
\definecolor{forestgreen4416044}{RGB}{44,160,44}
\definecolor{lightgray204}{RGB}{204,204,204}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{axis}[
height=4.412695976130425cm,
legend cell align={left},
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  at={(0.91,0.5)},
  anchor=east,
  draw=lightgray204
},
tick align=outside,
tick pos=left,
width=7.139892071398921cm,
x grid style={darkgray176},
xlabel={N_L},
xmin=4.6, xmax=13.4,
xtick style={color=black},
y grid style={darkgray176},
ylabel={NMSE},
ymin=-20.1357929729142, ymax=-0.529703888248722,
ytick style={color=black}
]
\addplot [thick, steelblue31119180, mark=square*, mark size=3, mark options={solid}]
table {opts_str}{plot-000.dat};
\addlegendentry{Seq2SeqLSTM_v7_Feb24_final_lbwfix, 1.0}
\addplot [thick, steelblue31119180, dash pattern=on 7.4pt off 3.2pt, mark=square*, mark size=3, mark options={solid}]
table {opts_str}{plot-001.dat};
\addlegendentry{Seq2SeqLSTM_v7_Feb24_final_lbwfix, 5.0}
\addplot [thick, steelblue31119180, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt, mark=square*, mark size=3, mark options={solid}]
table {opts_str}{plot-002.dat};
\addlegendentry{Seq2SeqLSTM_v7_Feb24_final_lbwfix, 10.0}
\addplot [thick, steelblue31119180, mark=square*, mark size=3, mark options={solid}]
table {opts_str}{plot-003.dat};
\addlegendentry{Seq2SeqLSTM_v7_Feb24_final_lbwfix, 20.0}
\addplot [thick, darkorange25512714, dash pattern=on 7.4pt off 3.2pt, mark=asterisk, mark size=3, mark options={solid}]
table {opts_str}{plot-004.dat};
\addlegendentry{Rzepka2017_Feb24_final, 1.0}
\addplot [thick, darkorange25512714, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt, mark=asterisk, mark size=3, mark options={solid}]
table {opts_str}{plot-005.dat};
\addlegendentry{Rzepka2017_Feb24_final, 5.0}
\addplot [thick, darkorange25512714, mark=asterisk, mark size=3, mark options={solid}]
table {opts_str}{plot-006.dat};
\addlegendentry{Rzepka2017_Feb24_final, 10.0}
\addplot [thick, darkorange25512714, dash pattern=on 7.4pt off 3.2pt, mark=asterisk, mark size=3, mark options={solid}]
table {opts_str}{plot-007.dat};
\addlegendentry{Rzepka2017_Feb24_final, 20.0}
\addplot [thick, forestgreen4416044, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt, mark=diamond*, mark size=3, mark options={solid}]
table {opts_str}{plot-008.dat};
\addlegendentry{Linear_Feb24, 1.0}
\addplot [thick, forestgreen4416044, mark=diamond*, mark size=3, mark options={solid}]
table {opts_str}{plot-009.dat};
\addlegendentry{Linear_Feb24, 5.0}
\addplot [thick, forestgreen4416044, dash pattern=on 7.4pt off 3.2pt, mark=diamond*, mark size=3, mark options={solid}]
table {opts_str}{plot-010.dat};
\addlegendentry{Linear_Feb24, 10.0}
\addplot [thick, forestgreen4416044, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt, mark=diamond*, mark size=3, mark options={solid}]
table {opts_str}{plot-011.dat};
\addlegendentry{Linear_Feb24, 20.0}
\addplot [thick, crimson2143940, mark=*, mark size=3, mark options={solid}]
table {opts_str}{plot-012.dat};
\addlegendentry{Rzepka_perfect_bandwidth_Feb24_final_lbwfix_no_foff, 1.0}
\addplot [thick, crimson2143940, dash pattern=on 7.4pt off 3.2pt, mark=*, mark size=3, mark options={solid}]
table {opts_str}{plot-013.dat};
\addlegendentry{Rzepka_perfect_bandwidth_Feb24_final_lbwfix_no_foff, 5.0}
\addplot [thick, crimson2143940, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt, mark=*, mark size=3, mark options={solid}]
table {opts_str}{plot-014.dat};
\addlegendentry{Rzepka_perfect_bandwidth_Feb24_final_lbwfix_no_foff, 10.0}
\addplot [thick, crimson2143940, mark=*, mark size=3, mark options={solid}]
table {opts_str}{plot-015.dat};
\addlegendentry{Rzepka_perfect_bandwidth_Feb24_final_lbwfix_no_foff, 20.0}
\end{axis}

\end{tikzpicture}


==> plots/NMSE_all_N_L_X_selection/plot.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}
    \pgfplotsset{
        legend image with text/.style={
            legend image code/.code={%
                \node[anchor=center] at (0.3cm,0cm) {#1};
              }
          },
      }
    \definecolor{darkgray176}{RGB}{176,176,176}
    \definecolor{darkorange25512714}{RGB}{255,127,14}
    \definecolor{forestgreen4416044}{RGB}{44,160,44}
    \definecolor{lightgray204}{RGB}{204,204,204}
    \definecolor{steelblue31119180}{RGB}{31,119,180}
    \definecolor{crimson2143940}{RGB}{214,39,40}

    \begin{axis}[
            height=4.412695976130425cm,
            legend cell align={left},
            legend style={
                    font=\scriptsize,
                    legend columns=4,
                    fill opacity=1,
                    draw opacity=1,
                    text opacity=1,
                    at={(0.68,1.08)},
                    anchor=north,
                    draw=lightgray204,
                    append after command={
                            \pgfextra{
                                \draw[
                                    drop shadow={fill=black, opacity=0.5, shadow xshift=2pt, shadow yshift=-2pt}]
                                (\tikzlastnode.south west)rectangle(\tikzlastnode.north east);
                            }
                        },
                },
            tick align=outside,
            tick pos=left,
            width=7.139892071398921cm,
            x grid style={darkgray176},
            xlabel={$N_L$},
            xmajorgrids,
            xmin=4.6, xmax=13.4,
            xtick style={color=black},
            y grid style={darkgray176},
            ylabel={$\text{NMSE} \left\{x\right\}$ in \si{\decibel}},
            ymajorgrids,
            ymin=-18, ymax=-0.916048743286981,
            ytick style={color=black}
        ]
        % \addlegendimage{legend image with text=$\Upsilon$ in \si{\hertz}}
        % \addlegendentry{}
        % \addlegendimage{legend image with text=1}
        % \addlegendentry{}
        % \addlegendimage{legend image with text=5}
        % \addlegendentry{}
        % \addlegendimage{legend image with text=10}
        % \addlegendentry{}
        % \addlegendimage{legend image with text=20}
        % \addlegendentry{}


        \addlegendimage{legend image with text=NN}
        \addlegendentry{}
        \addplot [thick, steelblue31119180, mark=square*, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X_2024_11_05/plot-000.dat};
        \addlegendentry{}%Seq2Seq, 1.0}
        % \addplot [thick, steelblue31119180, dash pattern=on 7.4pt off 4.2pt, mark=square*, mark size=1.5, mark options={solid}]
        % table {plots/NMSE_all_N_L_X_2024_11_05/plot-001.dat};
        % \addlegendentry{}%Seq2Seq, 5.0}
        % \addplot [thick, steelblue31119180, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt, mark=square*, mark size=1.5, mark options={solid}]
        % table {plots/NMSE_all_N_L_X_2024_11_05/plot-002.dat};
        % \addlegendentry{}%Seq2Seq, 10.0}
        % \addplot [thick, steelblue31119180, dash pattern=on 2pt off 3.3pt, mark=square*, mark size=1.5, mark options={solid}]
        % table {plots/NMSE_all_N_L_X_2024_11_05/plot-003.dat};
        % \addlegendentry{}%Seq2Seq, 20.0}
        
        
        % \addlegendimage{legend image with text=Rzepka}
        % \addlegendentry{}
        % \addplot [thick, darkorange25512714, mark=asterisk, mark size=1.5, mark options={solid}]
        % table {plots/NMSE_all_N_L_X_2024_11_05/plot-004.dat};
        % \addlegendentry{}%Rzepka, 1.0}
        % \addplot [thick, darkorange25512714, dash pattern=on 7.4pt off 4.2pt, mark=asterisk, mark size=1.5, mark options={solid}]
        % table {plots/NMSE_all_N_L_X_2024_11_05/plot-005.dat};
        % \addlegendentry{}%Rzepka, 5.0}
        % \addplot [thick, darkorange25512714, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt, mark=asterisk, mark size=1.5, mark options={solid}]
        % table {plots/NMSE_all_N_L_X_2024_11_05/plot-006.dat};
        % \addlegendentry{}%Rzepka, 10.0}
        % \addplot [thick, darkorange25512714, dash pattern=on 2pt off 3.3pt, mark=asterisk, mark size=1.5, mark options={solid}]
        % table {plots/NMSE_all_N_L_X_2024_11_05/plot-007.dat};
        % \addlegendentry{}%Rzepka, 20.0}

        \addlegendimage{legend image with text=Linear}
        \addlegendentry{}
        \addplot [thick, forestgreen4416044, mark=diamond*, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X_2024_11_05/plot-008.dat};
        \addlegendentry{}%Linear, 1.0}
        % \addplot [thick, forestgreen4416044, dash pattern=on 7.4pt off 4.2pt, mark=diamond*, mark size=1.5, mark options={solid}]
        % table {plots/NMSE_all_N_L_X_2024_11_05/plot-009.dat};
        % \addlegendentry{}%Linear, 5.0}
        %\addplot [thick, forestgreen4416044, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt, mark=diamond*, mark size=1.5, mark options={solid}]
        %table {plots/NMSE_all_N_L_X_2024_11_05/plot-010.dat};
        %\addlegendentry{}%Linear, 10.0}
        % \addplot [thick, forestgreen4416044, dash pattern=on 2pt off 3.3pt, mark=diamond*, mark size=1.5, mark options={solid}]
        % table {plots/NMSE_all_N_L_X_2024_11_05/plot-011.dat};
        % \addlegendentry{}%Linear, 20.0}

        \addlegendimage{legend image with text=a priori}
        \addlegendentry{}
        \addplot [thick, crimson2143940, mark=x, mark size=1.5, mark options={solid}]
        table {plots/NMSE_all_N_L_X_2024_11_05/plot-012.dat};
        \addlegendentry{}%Perfect, 1.0}
        % \addplot [thick, crimson2143940, dash pattern=on 7.4pt off 4.2pt, mark=x, mark size=1.5, mark options={solid}]
        % table {plots/NMSE_all_N_L_X_2024_11_05/plot-013.dat};
        % \addlegendentry{}%Perfect, 5.0}
        %\addplot [thick, crimson2143940, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt, mark=x, mark size=1.5, mark options={solid}]
        %table {plots/NMSE_all_N_L_X_2024_11_05/plot-014.dat};
        %\addlegendentry{}%Perfect, 10.0}
        % \addplot [thick, crimson2143940, dash pattern=on 2pt off 3.3pt, mark=x, mark size=1.5, mark options={solid}]
        % table {plots/NMSE_all_N_L_X_2024_11_05/plot-015.dat};
        % \addlegendentry{}%Perfect, 20.0}
    \end{axis}

\end{tikzpicture}


==> plots/NMSE_all_W_avg_B/plot-000.dat <==
1 -16.561149597168
4 -13.9336309432983
5 -13.0743408203125
10 -10.4947147369385
20 -8.12503528594971


==> plots/NMSE_all_W_avg_B/plot-001.dat <==
1 -17.0773677825928
4 -14.2714614868164
5 -13.3823022842407
10 -10.6707382202148
20 -8.20975208282471


==> plots/NMSE_all_W_avg_B/plot-002.dat <==
1 -18.5255546569824
4 -15.4654788970947
5 -14.5241870880127
10 -11.6548624038696
20 -8.62568378448486


==> plots/NMSE_all_W_avg_B/plot-003.dat <==
1 -19.0943393707275
4 -16.0150756835938
5 -15.0528860092163
10 -12.1122608184814
20 -8.79705047607422


==> plots/NMSE_all_W_avg_B/plot-004.dat <==
1 -19.4434013366699
4 -16.4518013000488
5 -15.5133543014526
10 -12.5537633895874
20 -8.99156761169434


==> plots/NMSE_all_W_avg_B/plot-005.dat <==
1 -19.6553344726562
4 -16.6963748931885
5 -15.7507581710815
10 -12.8142709732056
20 -9.09774780273438


==> plots/NMSE_all_W_avg_B/plot-006.dat <==
1 -19.4892177581787
4 -16.7858371734619
5 -15.8516244888306
10 -13.0801315307617
20 -9.24629211425781


==> plots/NMSE_all_W_avg_B/plot-007.dat <==
1 -10.7418375015259
4 -12.0656442642212
5 -11.6296310424805
10 -9.35875988006592
20 -4.19266796112061


==> plots/NMSE_all_W_avg_B/plot-008.dat <==
1 -9.92051315307617
4 -6.50144386291504
5 -5.88918447494507
10 -3.8826732635498
20 -1.72512030601501


==> plots/NMSE_all_W_avg_B/plot-009.dat <==
1 -8.53647518157959
4 -5.07983446121216
5 -4.62895345687866
10 -2.96314096450806
20 -1.99604725837708


==> plots/NMSE_all_W_avg_B/plot-010.dat <==
1 -9.03416728973389
4 -6.59510278701782
5 -6.15470218658447
10 -4.26884937286377
20 -2.77026224136353


==> plots/NMSE_all_W_avg_B/plot-011.dat <==
1 -9.46435165405273
4 -7.00586462020874
5 -6.40247964859009
10 -4.55323266983032
20 -2.78151321411133


==> plots/NMSE_all_W_avg_B/plot-012.dat <==
1 -8.86197280883789
4 -5.62209415435791
5 -5.25158977508545
10 -3.71544861793518
20 -2.56451821327209


==> plots/NMSE_all_W_avg_B/plot-013.dat <==
1 -9.26133823394775
4 -6.54819440841675
5 -6.06238460540771
10 -4.26580381393433
20 -2.8632755279541


==> plots/NMSE_all_W_avg_B/plot.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}
  \pgfplotsset{
    legend image with text/.style={
        legend image code/.code={%
            \node[anchor=center] at (0.3cm,0cm) {#1};
          }
      },
  }
  \definecolor{darkgray176}{RGB}{176,176,176}
  \definecolor{darkorange25512714}{RGB}{255,127,14}
  \definecolor{lightgray204}{RGB}{204,204,204}
  \definecolor{steelblue31119180}{RGB}{31,119,180}

  \begin{axis}[
      height=4.412695976130425cm,
      legend cell align={left},
      legend style={
          font=\scriptsize,
          legend columns=8,
          fill opacity=1,
          draw opacity=1,
          text opacity=1,
          at={(0.5,1.25)},
          anchor=north,
          draw=lightgray204,
          append after command={
              \pgfextra{
                \draw[
                  drop shadow={fill=black, opacity=0.5, shadow xshift=2pt, shadow yshift=-2pt}]
                (\tikzlastnode.south west)rectangle(\tikzlastnode.north east);
              }
            },
        },
      tick align=outside,
      tick pos=left,
      width=7.139892071398921cm,
      x grid style={darkgray176},
      xlabel={$\Upsilon$ in \si{\hertz}},
      xmajorgrids,
      xmin=0.0499999999999999, xmax=20.95,
      xtick style={color=black},
      y grid style={darkgray176},
      ylabel={$\text{NMSE} \left\{B\right\}$ in \si{\decibel}},
      ymajorgrids,
      ymin=-20.0, ymax=-0.828609583390588,
      ytick style={color=black}
    ]

    \addlegendimage{legend image with text=$N_L$}
    \addlegendentry{}
    \addlegendimage{legend image with text=5}
    \addlegendentry{}
    \addlegendimage{legend image with text=6}
    \addlegendentry{}
    \addlegendimage{legend image with text=7}
    \addlegendentry{}
    \addlegendimage{legend image with text=8}
    \addlegendentry{}
    \addlegendimage{legend image with text=9}
    \addlegendentry{}
    \addlegendimage{legend image with text=10}
    \addlegendentry{}
    \addlegendimage{legend image with text=13}
    \addlegendentry{}
    
    \addlegendimage{legend image with text=NN}
    \addlegendentry{}
    \addplot [thick, steelblue31119180, mark=square*, mark size=1.5, mark options={solid}]
    table {plots/NMSE_all_W_avg_B/plot-000.dat};
    \addlegendentry{}%Seq2Seq, 5}
    \addplot [thick, steelblue31119180, dash pattern=on 7.4pt off 4.2pt, mark=asterisk, mark size=1.5, mark options={solid}]
    table {plots/NMSE_all_W_avg_B/plot-001.dat};
    \addlegendentry{}%Seq2Seq, 6}
    \addplot [thick, steelblue31119180, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt, mark=diamond*, mark size=1.5, mark options={solid}]
    table {plots/NMSE_all_W_avg_B/plot-002.dat};
    \addlegendentry{}%Seq2Seq, 7}
    \addplot [thick, steelblue31119180, dash pattern=on 2pt off 3.3pt, mark=square*, mark size=1.5, mark options={solid}]
    table {plots/NMSE_all_W_avg_B/plot-003.dat};
    \addlegendentry{}%Seq2Seq, 8}
    \addplot [thick, steelblue31119180, mark=asterisk, mark size=1.5, mark options={solid}]
    table {plots/NMSE_all_W_avg_B/plot-004.dat};
    \addlegendentry{}%Seq2Seq, 9}
    \addplot [thick, steelblue31119180, dash pattern=on 7.4pt off 4.2pt, mark=diamond*, mark size=1.5, mark options={solid}]
    table {plots/NMSE_all_W_avg_B/plot-005.dat};
    \addlegendentry{}%Seq2Seq, 10}
    \addplot [thick, steelblue31119180, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt, mark=square*, mark size=1.5, mark options={solid}]
    table {plots/NMSE_all_W_avg_B/plot-006.dat};
    \addlegendentry{}%Seq2Seq, 13}

    \addlegendimage{legend image with text=Rzepka}
    \addlegendentry{}
    \addplot [thick, darkorange25512714, mark=square*, mark size=1.5, mark options={solid}]
    table {plots/NMSE_all_W_avg_B/plot-007.dat};
    \addlegendentry{}%Rzepka, 5}
    \addplot [thick, darkorange25512714, dash pattern=on 7.4pt off 4.2pt, mark=asterisk, mark size=1.5, mark options={solid}]
    table {plots/NMSE_all_W_avg_B/plot-008.dat};
    \addlegendentry{}%Rzepka, 6}
    \addplot [thick, darkorange25512714, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt, mark=diamond*, mark size=1.5, mark options={solid}]
    table {plots/NMSE_all_W_avg_B/plot-009.dat};
    \addlegendentry{}%Rzepka, 7}
    \addplot [thick, darkorange25512714, dash pattern=on 2pt off 3.3pt, mark=square*, mark size=1.5, mark options={solid}]
    table {plots/NMSE_all_W_avg_B/plot-010.dat};
    \addlegendentry{}%Rzepka, 8}
    \addplot [thick, darkorange25512714, mark=asterisk, mark size=1.5, mark options={solid}]
    table {plots/NMSE_all_W_avg_B/plot-011.dat};
    \addlegendentry{}%Rzepka, 9}
    \addplot [thick, darkorange25512714, dash pattern=on 7.4pt off 4.2pt, mark=diamond*, mark size=1.5, mark options={solid}]
    table {plots/NMSE_all_W_avg_B/plot-012.dat};
    \addlegendentry{}%Rzepka, 10}
    \addplot [thick, darkorange25512714, dash pattern=on 12.8pt off 3.2pt on 2pt off 3.2pt, mark=square*, mark size=1.5, mark options={solid}]
    table {plots/NMSE_all_W_avg_B/plot-013.dat};
    \addlegendentry{}%Rzepka, 13}
  \end{axis}

\end{tikzpicture}


==> plots/NMSE_bandwidth_of_local_bandwidth_B/plot-000.dat <==
1 -11.3425168991089
2 -13.2008810043335
3 -13.1471242904663
4 -12.5793304443359
5 -11.9439573287964
10 -8.81165313720703
20 -3.06382036209106


==> plots/NMSE_bandwidth_of_local_bandwidth_B/plot.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

  \definecolor{darkgray176}{RGB}{176,176,176}
  \definecolor{darkorange25512714}{RGB}{255,127,14}
  \definecolor{lightgray204}{RGB}{204,204,204}
  \definecolor{steelblue31119180}{RGB}{31,119,180}

  \begin{axis}[
      height=4.412695976130425cm,
      legend cell align={left},
      legend columns=2,
      legend style={
          fill opacity=1,
          draw opacity=1,
          text opacity=1,
          at={(0.03,0.97)},
          anchor=north west,
          draw=lightgray204,
          append after command={
              \pgfextra{
                \draw[
                  drop shadow={fill=black, opacity=0.5, shadow xshift=2pt, shadow yshift=-2pt}]
                (\tikzlastnode.south west)rectangle(\tikzlastnode.north east);
              }
            },
        },
      tick align=outside,
      tick pos=left,
      width=7.139892071398921cm,
      x grid style={darkgray176},
      xlabel={$\Upsilon$},
      xmajorgrids,
      xmin=0.0499999999999999, xmax=20.95,
      xtick style={color=black},
      y grid style={darkgray176},
      ylabel={NMSE in dB},
      ymajorgrids,
      ymin=-13.8609252807613, ymax=0.660044066049054,
      ytick style={color=black}
    ]
    \addplot [thick, steelblue31119180]
    table {%
        1 -0
        20 -0
      };
    \addlegendentry{Linear}
    \addplot [thick, darkorange25512714]
    table {plots/NMSE_bandwidth_of_local_bandwidth_B/plot-000.dat};
    \addlegendentry{Rzepka2017}
  \end{axis}

\end{tikzpicture}


==> plots/NMSE_bandwidth_of_local_bandwidth_X/plot-000.dat <==
1 -7.10008096694946
2 -7.1286096572876
3 -7.10609769821167
4 -7.10952806472778
5 -7.10631847381592
10 -7.0860390663147
20 -7.07743978500366


==> plots/NMSE_bandwidth_of_local_bandwidth_X/plot-001.dat <==
1 -1.28443896770477
2 -3.00428605079651
3 -3.97098064422607
4 -4.61207962036133
5 -5.16165542602539
10 -5.70145654678345
20 -1.83224272727966


==> plots/NMSE_bandwidth_of_local_bandwidth_X/plot.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

  \definecolor{darkgray176}{RGB}{176,176,176}
  \definecolor{darkorange25512714}{RGB}{255,127,14}
  \definecolor{lightgray204}{RGB}{204,204,204}
  \definecolor{steelblue31119180}{RGB}{31,119,180}

  \begin{axis}[
      height=4.412695976130425cm,
      legend cell align={left},
      legend columns=2,
      legend style={
          fill opacity=1,
          draw opacity=1,
          text opacity=1,
          at={(0.03,0.97)},
          anchor=north west,
          draw=lightgray204,
          append after command={
              \pgfextra{
                \draw[
                  drop shadow={fill=black, opacity=0.5, shadow xshift=2pt, shadow yshift=-2pt}]
                (\tikzlastnode.south west)rectangle(\tikzlastnode.north east);
              }
            },
        },
      tick align=outside,
      tick pos=left,
      width=7.139892071398921cm,
      x grid style={darkgray176},
      xlabel={$\Upsilon$},
      xmajorgrids,
      xmin=0.0499999999999999, xmax=20.95,
      xtick style={color=black},
      y grid style={darkgray176},
      ylabel={NMSE in dB},
      ymajorgrids,
      ymin=-7.42081828083017, ymax=-0.992230370954577,
      ytick style={color=black}
    ]
    \addplot [thick, steelblue31119180]
    table {plots/NMSE_bandwidth_of_local_bandwidth_X/plot-000.dat};
    \addlegendentry{Linear}
    \addplot [thick, darkorange25512714]
    table {plots/NMSE_bandwidth_of_local_bandwidth_X/plot-001.dat};
    \addlegendentry{Rzepka2017}
  \end{axis}

\end{tikzpicture}


==> plots/bandwidth_examples/plot-000.dat <==
0 83.9434127807617
0.00250005722045898 84.0906219482422
0.00499999523162842 84.2156372070312
0.0075000524520874 84.3185119628906
0.00999999046325684 84.3993225097656
0.0125000476837158 84.4581680297852
0.0149999856948853 84.4951324462891
0.0175000429153442 84.5103454589844
0.0199999809265137 84.5039367675781
0.0225000381469727 84.4760513305664
0.0249999761581421 84.4268417358398
0.0275000333786011 84.3564758300781
0.0299999713897705 84.2651519775391
0.0325000286102295 84.1530532836914
0.0349999666213989 84.0204010009766
0.0375000238418579 83.8674087524414
0.0399999618530273 83.6943283081055
0.0449999570846558 83.2888793945312
0.0499999523162842 82.8061981201172
0.0549999475479126 82.2486114501953
0.059999942779541 81.6186370849609
0.065000057220459 80.9189758300781
0.0700000524520874 80.1524810791016
0.0750000476837158 79.3221817016602
0.0824999809265137 77.9640655517578
0.0900000333786011 76.4808502197266
0.0974999666213989 74.8844680786133
0.105000019073486 73.1874084472656
0.115000009536743 70.7905426025391
0.125 68.2696075439453
0.137500047683716 64.993782043457
0.184999942779541 52.3813972473145
0.194999933242798 49.9081230163574
0.205000042915344 47.5651969909668
0.212499976158142 45.9095420837402
0.220000028610229 44.3525047302246
0.227499961853027 42.9036750793457
0.235000014305115 41.5718421936035
0.242500066757202 40.3649215698242
0.247499942779541 39.6332092285156
0.252500057220459 38.9620018005371
0.257499933242798 38.3529624938965
0.262500047683716 37.8075637817383
0.267500042915344 37.3270835876465
0.272500038146973 36.9125938415527
0.277500033378601 36.5649833679199
0.279999971389771 36.4164810180664
0.282500028610229 36.2849388122559
0.284999966621399 36.1704139709473
0.287500023841858 36.0729484558105
0.289999961853027 35.9925727844238
0.292500019073486 35.9293022155762
0.294999957084656 35.8831443786621
0.297500014305115 35.8540916442871
0.299999952316284 35.8421249389648
0.302500009536743 35.8472175598145
0.305000066757202 35.869327545166
0.307500004768372 35.9083976745605
0.309999942779541 35.9643592834473
0.3125 36.0371398925781
0.315000057220459 36.1266479492188
0.317499995231628 36.2327842712402
0.319999933242798 36.3554382324219
0.322499990463257 36.4944877624512
0.325000047683716 36.6497955322266
0.330000042915344 37.0086059570312
0.335000038146973 37.4305953979492
0.340000033378601 37.9143142700195
0.345000028610229 38.4581680297852
0.350000023841858 39.0604095458984
0.355000019073486 39.7191390991211
0.360000014305115 40.4323348999023
0.367500066757202 41.5994911193848
0.375 42.8765335083008
0.382499933242798 44.2551383972168
0.389999985694885 45.7265205383301
0.399999976158142 47.816722869873
0.409999966621399 50.0327644348145
0.422500014305115 52.9439964294434
0.4375 56.5828285217285
0.487499952316284 68.8705139160156
0.5 71.7602310180664
0.509999990463257 73.9675598144531
0.519999980926514 76.0649719238281
0.529999971389771 78.0387649536133
0.537500023841858 79.4308776855469
0.545000076293945 80.7426834106445
0.552500009536743 81.970703125
0.559999942779541 83.1121368408203
0.567499995231628 84.1648559570312
0.575000047683716 85.1274108886719
0.582499980926514 85.9990158081055
0.587499976158142 86.5294570922852
0.592499971389771 87.0195159912109
0.597500085830688 87.4694061279297
0.602499961853027 87.8794784545898
0.607500076293945 88.2501907348633
0.612499952316284 88.5821151733398
0.617500066757202 88.8759002685547
0.622499942779541 89.1323165893555
0.627500057220459 89.3522109985352
0.632499933242798 89.5365295410156
0.634999990463257 89.6156616210938
0.637500047683716 89.686279296875
0.639999985694885 89.74853515625
0.642499923706055 89.8025588989258
0.644999980926514 89.8484954833984
0.647500038146973 89.8865127563477
0.649999976158142 89.9167404174805
0.652499914169312 89.9393539428711
0.654999971389771 89.9545059204102
0.657500028610229 89.9623641967773
0.660000085830688 89.9630889892578
0.662500023841858 89.9568481445312
0.664999961853027 89.9438095092773
0.667500019073486 89.9241561889648
0.670000076293945 89.8980560302734
0.672500014305115 89.8656768798828
0.674999952316284 89.8272094726562
0.677500009536743 89.7828216552734
0.680000066757202 89.7326965332031
0.684999942779541 89.6159515380859
0.690000057220459 89.4784164428711
0.694999933242798 89.321533203125
0.700000047683716 89.146728515625
0.704999923706055 88.9554290771484
0.710000038146973 88.7490386962891
0.717499971389771 88.4141540527344
0.725000023841858 88.0528945922852
0.732500076293945 87.6695404052734
0.742500066757202 87.130989074707
0.754999995231628 86.4258346557617
0.772500038146973 85.4045257568359
0.827499985694885 82.1729736328125
0.852499961853027 80.703483581543
0.865000009536743 79.9434814453125
0.875 79.3116455078125
0.884999990463257 78.6500091552734
0.894999980926514 77.9498519897461
0.902499914169312 77.3938980102539
0.910000085830688 76.807014465332
0.917500019073486 76.1850814819336
0.924999952316284 75.5239639282227
0.932500004768372 74.8195343017578
0.940000057220459 74.067756652832
0.947499990463257 73.2647094726562
0.954999923706055 72.4066390991211
0.962499976158142 71.4900131225586
0.970000028610229 70.5115509033203
0.977499961853027 69.4682846069336
0.985000014305115 68.3575592041016
0.992500066757202 67.1771392822266
1 65.925163269043


==> plots/bandwidth_examples/plot-001.dat <==
0 57.0945053100586
0.0075000524520874 61.0735931396484
0.0125000476837158 63.5146026611328
0.0175000429153442 65.7727508544922
0.0225000381469727 67.8393783569336
0.0275000333786011 69.7084655761719
0.0325000286102295 71.3766937255859
0.0375000238418579 72.8434219360352
0.0425000190734863 74.1106185913086
0.0475000143051147 75.1827774047852
0.0525000095367432 76.0667190551758
0.0549999475479126 76.4408493041992
0.0575000047683716 76.7714691162109
0.059999942779541 77.0599975585938
0.0625 77.307975769043
0.065000057220459 77.5170440673828
0.0674999952316284 77.6889038085938
0.0700000524520874 77.8253707885742
0.0724999904632568 77.9282989501953
0.0750000476837158 77.999626159668
0.0774999856948853 78.0413208007812
0.0800000429153442 78.0553970336914
0.0824999809265137 78.0438995361328
0.0850000381469727 78.0088806152344
0.0874999761581421 77.9524154663086
0.0900000333786011 77.8765563964844
0.0924999713897705 77.7833557128906
0.0950000286102295 77.6748428344727
0.100000023841858 77.4197769165039
0.105000019073486 77.1267013549805
0.112499952316284 76.646842956543
0.125 75.8406524658203
0.129999995231628 75.543830871582
0.134999990463257 75.2716903686523
0.139999985694885 75.0280532836914
0.144999980926514 74.8146057128906
0.149999976158142 74.6308975219727
0.154999971389771 74.4744033813477
0.159999966621399 74.3406448364258
0.164999961853027 74.2232818603516
0.177500009536743 73.9460144042969
0.182500004768372 73.8147888183594
0.184999942779541 73.7391510009766
0.1875 73.6548309326172
0.190000057220459 73.560302734375
0.192499995231628 73.4540481567383
0.194999933242798 73.3345565795898
0.197499990463257 73.2003173828125
0.200000047683716 73.0498657226562
0.202499985694885 72.8817749023438
0.205000042915344 72.6946640014648
0.207499980926514 72.4872055053711
0.212499976158142 72.0063629150391
0.217499971389771 71.4302520751953
0.222499966621399 70.7515029907227
0.227499961853027 69.9645690917969
0.232499957084656 69.0660247802734
0.237499952316284 68.0547180175781
0.242500066757202 66.9319610595703
0.247499942779541 65.7016448974609
0.252500057220459 64.3702621459961
0.259999990463257 62.2043876647949
0.267500042915344 59.8738975524902
0.279999971389771 55.7748603820801
0.292500019073486 51.6828269958496
0.299999952316284 49.381031036377
0.305000066757202 47.9612503051758
0.309999942779541 46.6617012023926
0.315000057220459 45.5060386657715
0.319999933242798 44.5167770385742
0.322499990463257 44.0911560058594
0.325000047683716 43.7148323059082
0.327499985694885 43.3900985717773
0.330000042915344 43.1190948486328
0.332499980926514 42.9038009643555
0.335000038146973 42.7460174560547
0.337499976158142 42.647346496582
0.340000033378601 42.6092071533203
0.342499971389771 42.6327972412109
0.345000028610229 42.7191047668457
0.347499966621399 42.8688850402832
0.350000023841858 43.0826606750488
0.352499961853027 43.3607177734375
0.355000019073486 43.7030906677246
0.357499957084656 44.1095695495605
0.360000014305115 44.5796775817871
0.362499952316284 45.1126899719238
0.367500066757202 46.3632278442383
0.372499942779541 47.8501777648926
0.377500057220459 49.5584106445312
0.382499933242798 51.4687919616699
0.387500047683716 53.5583343505859
0.394999980926514 56.9695320129395
0.404999971389771 61.8702278137207
0.422500014305115 70.6057281494141
0.430000066757202 74.0699234008789
0.434999942779541 76.1870193481445
0.440000057220459 78.1055374145508
0.444999933242798 79.7891845703125
0.450000047683716 81.2041168212891
0.452499985694885 81.8010406494141
0.455000042915344 82.3195037841797
0.457499980926514 82.7561950683594
0.460000038146973 83.1080932617188
0.462499976158142 83.372428894043
0.465000033378601 83.5467071533203
0.467499971389771 83.6287536621094
0.470000028610229 83.6166763305664
0.472499966621399 83.508918762207
0.475000023841858 83.3042373657227
0.477499961853027 83.0017318725586
0.480000019073486 82.6008377075195
0.482499957084656 82.1013412475586
0.485000014305115 81.5033874511719
0.487499952316284 80.8074645996094
0.490000009536743 80.0144271850586
0.492500066757202 79.12548828125
0.497499942779541 77.0664901733398
0.502500057220459 74.647216796875
0.507499933242798 71.8899383544922
0.512500047683716 68.8222045898438
0.517499923706055 65.4765472412109
0.524999976158142 60.0192794799805
0.532500028610229 54.1632614135742
0.547500014305115 41.9015579223633
0.557500004768372 33.8784599304199
0.565000057220459 28.2389659881592
0.569999933242798 24.7543849945068
0.575000047683716 21.5455703735352
0.579999923706055 18.6567554473877
0.585000038146973 16.1283130645752
0.589999914169312 13.9961414337158
0.592499971389771 13.0885133743286
0.595000028610229 12.291109085083
0.597500085830688 11.6069202423096
0.600000023841858 11.0385723114014
0.602499961853027 10.588306427002
0.605000019073486 10.2579736709595
0.607500076293945 10.0490293502808
0.610000014305115 9.96252155303955
0.612499952316284 9.99909114837646
0.615000009536743 10.1589651107788
0.617500066757202 10.4419565200806
0.620000004768372 10.8474626541138
0.622499942779541 11.3744688034058
0.625 12.0215492248535
0.627500057220459 12.7868700027466
0.629999995231628 13.6681995391846
0.632499933242798 14.6629114151001
0.637500047683716 16.9800682067871
0.642499923706055 19.709846496582
0.647500038146973 22.8181800842285
0.652499914169312 26.2659130096436
0.657500028610229 30.0093593597412
0.664999961853027 36.0739860534668
0.674999952316284 44.7260475158691
0.694999933242798 62.3166770935059
0.702499985694885 68.4464492797852
0.710000038146973 74.0551605224609
0.714999914169312 77.43115234375
0.720000028610229 80.4715194702148
0.725000023841858 83.1433563232422
0.730000019073486 85.4193115234375
0.732500076293945 86.4019165039062
0.735000014305115 87.2779998779297
0.737499952316284 88.0458679199219
0.740000009536743 88.7042083740234
0.742500066757202 89.2521133422852
0.745000004768372 89.6890869140625
0.747499942779541 90.0150146484375
0.75 90.2302017211914
0.752500057220459 90.335334777832
0.754999995231628 90.3315048217773
0.757499933242798 90.2201690673828
0.759999990463257 90.0031661987305
0.762500047683716 89.6827239990234
0.764999985694885 89.2613906860352
0.767499923706055 88.7420806884766
0.769999980926514 88.1280364990234
0.772500038146973 87.4228057861328
0.774999976158142 86.630241394043
0.779999971389771 84.799919128418
0.785000085830688 82.6731796264648
0.789999961853027 80.2897415161133
0.795000076293945 77.6922225952148
0.802500009536743 73.4929809570312
0.815000057220459 66.0748519897461
0.827499985694885 58.7583885192871
0.835000038146973 54.6978530883789
0.839999914169312 52.2072334289551
0.845000028610229 49.9274940490723
0.850000023841858 47.8860054016113
0.855000019073486 46.1052474975586
0.860000014305115 44.6025428771973
0.862499952316284 43.9594039916992
0.865000009536743 43.3898277282715
0.867500066757202 42.8944435119629
0.870000004768372 42.4735412597656
0.872499942779541 42.1270599365234
0.875 41.8546028137207
0.877500057220459 41.6554336547852
0.879999995231628 41.5284843444824
0.882499933242798 41.4723625183105
0.884999990463257 41.4853630065918
0.887500047683716 41.5654716491699
0.889999985694885 41.7103729248047
0.892499923706055 41.9174766540527
0.894999980926514 42.1839179992676
0.897500038146973 42.5065765380859
0.899999976158142 42.8820915222168
0.902499914169312 43.3068733215332
0.907500028610229 44.2888717651367
0.912500023841858 45.4200439453125
0.917500019073486 46.6654167175293
0.924999952316284 48.6667900085449
0.9375 52.0398178100586
0.942499995231628 53.2912254333496
0.947499990463257 54.431999206543
0.952499985694885 55.4282035827637
0.954999923706055 55.8621940612793
0.957499980926514 56.2485275268555
0.960000038146973 56.5837860107422
0.962499976158142 56.8647651672363
0.964999914169312 57.088493347168
0.967499971389771 57.2522583007812
0.970000028610229 57.353588104248
0.972500085830688 57.3902893066406
0.975000023841858 57.3604316711426
0.977499961853027 57.2623748779297
0.980000019073486 57.0947532653809
0.982500076293945 56.8564949035645
0.985000014305115 56.5468254089355
0.987499952316284 56.1652565002441
0.990000009536743 55.7115898132324
0.992500066757202 55.1859321594238
0.995000004768372 54.5886726379395
0.997499942779541 53.9204902648926
1 53.1823387145996


==> plots/bandwidth_examples/plot-002.dat <==
0 20.6187953948975
0.00499999523162842 25.36594581604
0.00999999046325684 30.7337379455566
0.0149999856948853 36.6808128356934
0.0225000381469727 46.5025978088379
0.0349999666213989 64.0864334106445
0.0425000190734863 74.2861557006836
0.0475000143051147 80.4598083496094
0.0525000095367432 85.8564605712891
0.0549999475479126 88.1936187744141
0.0575000047683716 90.2560043334961
0.059999942779541 92.0209045410156
0.0625 93.4682922363281
0.065000057220459 94.5811920166016
0.0674999952316284 95.3460235595703
0.0700000524520874 95.7528457641602
0.0724999904632568 95.7956008911133
0.0750000476837158 95.4722747802734
0.0774999856948853 94.7850189208984
0.0800000429153442 93.7401733398438
0.0824999809265137 92.3482284545898
0.0850000381469727 90.623779296875
0.0874999761581421 88.5853042602539
0.0900000333786011 86.2549743652344
0.0950000286102295 80.8240661621094
0.100000023841858 74.5696411132812
0.107499957084656 64.2475051879883
0.117499947547913 50.2630386352539
0.122499942779541 43.7998085021973
0.127500057220459 37.9997825622559
0.132499933242798 33.0329856872559
0.134999990463257 30.8984432220459
0.137500047683716 29.0076560974121
0.139999985694885 27.3637542724609
0.142500042915344 25.965690612793
0.144999980926514 24.8083724975586
0.147500038146973 23.8828392028809
0.149999976158142 23.1765365600586
0.152500033378601 22.6736354827881
0.154999971389771 22.3554096221924
0.157500028610229 22.20068359375
0.159999966621399 22.1862926483154
0.162500023841858 22.2876014709473
0.164999961853027 22.4790363311768
0.167500019073486 22.7346248626709
0.177500009536743 23.89577293396
0.180000066757202 24.1064968109131
0.182500004768372 24.2469177246094
0.184999942779541 24.3025531768799
0.1875 24.2621669769287
0.190000057220459 24.1179943084717
0.192499995231628 23.8659133911133
0.194999933242798 23.5055236816406
0.197499990463257 23.0401725769043
0.200000047683716 22.4768848419189
0.202499985694885 21.8262310028076
0.207499980926514 20.3215560913086
0.217499971389771 17.0618381500244
0.220000028610229 16.3351860046387
0.222499966621399 15.6965217590332
0.225000023841858 15.1725454330444
0.227499961853027 14.7893095016479
0.230000019073486 14.5716991424561
0.232499957084656 14.5429239273071
0.235000014305115 14.724045753479
0.237499952316284 15.1335353851318
0.240000009536743 15.7868852615356
0.242500066757202 16.6962604522705
0.245000004768372 17.8702239990234
0.247499942779541 19.3135070800781
0.25 21.0268630981445
0.252500057220459 23.0069751739502
0.254999995231628 25.2464504241943
0.259999990463257 30.4538822174072
0.264999985694885 36.5121002197266
0.269999980926514 43.2290153503418
0.279999971389771 57.6613883972168
0.287500023841858 68.2694396972656
0.292500019073486 74.7109756469727
0.297500014305115 80.347038269043
0.299999952316284 82.79296875
0.302500009536743 84.9590759277344
0.305000066757202 86.8255233764648
0.307500004768372 88.3759841918945
0.309999942779541 89.5977935791016
0.3125 90.4820404052734
0.315000057220459 91.0236511230469
0.317499995231628 91.2214126586914
0.319999933242798 91.077880859375
0.322499990463257 90.5993347167969
0.325000047683716 89.7955856323242
0.327499985694885 88.6798477172852
0.330000042915344 87.2684707641602
0.332499980926514 85.5807037353516
0.335000038146973 83.6383972167969
0.340000033378601 79.0887832641602
0.345000028610229 73.8344955444336
0.352499961853027 65.149543762207
0.362499952316284 53.3490905761719
0.367500066757202 47.8773498535156
0.372499942779541 42.9651527404785
0.377500057220459 38.7819175720215
0.379999995231628 37.0071640014648
0.382499933242798 35.4621963500977
0.384999990463257 34.1578521728516
0.387500047683716 33.1024932861328
0.389999985694885 32.3019638061523
0.392500042915344 31.759593963623
0.394999980926514 31.476224899292
0.397500038146973 31.4502506256104
0.399999976158142 31.6776714324951
0.402500033378601 32.152172088623
0.404999971389771 32.8652114868164
0.407500028610229 33.8061141967773
0.409999966621399 34.9622192382812
0.412500023841858 36.3189849853516
0.414999961853027 37.8601455688477
0.419999957084656 41.422981262207
0.424999952316284 45.4925689697266
0.432500004768372 52.1631622314453
0.442499995231628 61.1462631225586
0.447499990463257 65.2712020874023
0.452499985694885 68.9362030029297
0.457499980926514 72.0083847045898
0.460000038146973 73.2889785766602
0.462499976158142 74.3859329223633
0.465000033378601 75.2922744750977
0.467499971389771 76.0035629272461
0.470000028610229 76.5179824829102
0.472499966621399 76.8364028930664
0.475000023841858 76.9623489379883
0.477499961853027 76.9020156860352
0.480000019073486 76.6642074584961
0.482499957084656 76.2602005004883
0.485000014305115 75.7036437988281
0.487499952316284 75.010383605957
0.490000009536743 74.1982269287109
0.495000004768372 72.2969512939453
0.509999990463257 65.9963684082031
0.512500047683716 65.1028442382812
0.514999985694885 64.3126449584961
0.517499923706055 63.6449012756348
0.519999980926514 63.1168441772461
0.522500038146973 62.7435111999512
0.524999976158142 62.5375175476074
0.527499914169312 62.5088424682617
0.529999971389771 62.664665222168
0.532500028610229 63.0092506408691
0.535000085830688 63.543872833252
0.537500023841858 64.2668075561523
0.539999961853027 65.1733551025391
0.542500019073486 66.2559432983398
0.545000076293945 67.5042114257812
0.549999952316284 70.4438323974609
0.555000066757202 73.8623352050781
0.5625 79.5369567871094
0.572499990463257 87.1901550292969
0.577499985694885 90.662841796875
0.582499980926514 93.7000274658203
0.585000038146973 95.0187301635742
0.587499976158142 96.1891632080078
0.589999914169312 97.2030944824219
0.592499971389771 98.0548095703125
0.595000028610229 98.7411193847656
0.597500085830688 99.2612609863281
0.600000023841858 99.6168518066406
0.602499961853027 99.8117141723633
0.605000019073486 99.8516845703125
0.607500076293945 99.7443695068359
0.610000014305115 99.498893737793
0.612499952316284 99.1255950927734
0.615000009536743 98.6357192993164
0.617500066757202 98.0410614013672
0.620000004768372 97.3536529541016
0.625 95.7479019165039
0.629999995231628 93.9069747924805
0.637500047683716 90.8572082519531
0.644999980926514 87.5785369873047
0.652499914169312 84.0712356567383
0.657500028610229 81.5447235107422
0.662500023841858 78.7953720092773
0.667500019073486 75.7501525878906
0.672500014305115 72.3377227783203
0.677500009536743 68.4995956420898
0.682500004768372 64.2007827758789
0.6875 59.4387741088867
0.692499995231628 54.2499160766602
0.700000047683716 45.8486175537109
0.714999914169312 28.6076431274414
0.720000028610229 23.4111175537109
0.725000023841858 18.817569732666
0.727499961853027 16.8024406433105
0.730000019073486 15.0006942749023
0.732500076293945 13.4282903671265
0.735000014305115 12.0981216430664
0.737499952316284 11.0196924209595
0.740000009536743 10.1988506317139
0.742500066757202 9.63759708404541
0.745000004768372 9.33394813537598
0.747499942779541 9.28189849853516
0.75 9.4714412689209
0.752500057220459 9.8886833190918
0.754999995231628 10.5160341262817
0.757499933242798 11.3324699401855
0.759999990463257 12.3138780593872
0.764999985694885 14.6622133255005
0.772500038146973 18.6914138793945
0.777499914169312 21.3421306610107
0.782500028610229 23.6756801605225
0.785000085830688 24.6546077728271
0.787500023841858 25.477014541626
0.789999961853027 26.1237449645996
0.792500019073486 26.579610824585
0.795000076293945 26.8337478637695
0.797500014305115 26.8798885345459
0.799999952316284 26.7165489196777
0.802500009536743 26.3471336364746
0.805000066757202 25.7799339294434
0.807500004768372 25.0280456542969
0.809999942779541 24.1091842651367
0.8125 23.0454120635986
0.817499995231628 20.5908622741699
0.827499985694885 15.2959547042847
0.829999923706055 14.1064214706421
0.832499980926514 13.0470066070557
0.835000038146973 12.1549558639526
0.837499976158142 11.4658174514771
0.839999914169312 11.0127592086792
0.842499971389771 10.8259220123291
0.845000028610229 10.9318227767944
0.847500085830688 11.3528156280518
0.850000023841858 12.106632232666
0.852499961853027 13.205997467041
0.855000019073486 14.6583309173584
0.857500076293945 16.4655437469482
0.860000014305115 18.6239337921143
0.862499952316284 21.1241817474365
0.865000009536743 23.9514389038086
0.870000004768372 30.5011730194092
0.875 38.0532836914062
0.882499933242798 50.6190757751465
0.894999980926514 71.9309692382812
0.899999976158142 79.522819519043
0.904999971389771 86.0866394042969
0.907500028610229 88.8989486694336
0.910000085830688 91.3616485595703
0.912500023841858 93.453125
0.914999961853027 95.1566925048828
0.917500019073486 96.4607772827148
0.920000076293945 97.3589172363281
0.922500014305115 97.8497619628906
0.924999952316284 97.9369430541992
0.927500009536743 97.6288681030273
0.930000066757202 96.9384536743164
0.932500004768372 95.8827896118164
0.934999942779541 94.4826965332031
0.9375 92.762321472168
0.940000057220459 90.7485885620117
0.944999933242798 85.9595718383789
0.950000047683716 80.3665390014648
0.957499980926514 71.0380477905273
0.972500085830688 51.9022941589355
0.977499961853027 46.0412216186523
0.982500076293945 40.619987487793
0.987499952316284 35.6789665222168
0.992500066757202 31.2187576293945
0.997499942779541 27.2081565856934
1 25.3553886413574


==> plots/bandwidth_examples/plot.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

    \definecolor{darkgray176}{RGB}{176,176,176}
    \definecolor{darkorange25512714}{RGB}{255,127,14}
    \definecolor{forestgreen4416044}{RGB}{44,160,44}
    \definecolor{lightgray204}{RGB}{204,204,204}
    \definecolor{steelblue31119180}{RGB}{31,119,180}

    \begin{axis}[
            height=4.412695976130425cm,
            legend cell align={left},
            legend columns=3,
            legend style={
                font=\scriptsize,
                    fill opacity=1,
                    draw opacity=1,
                    text opacity=1,
                    at={(0.5,1.05)},
                    anchor=north,
                    draw=lightgray204,
                    % font=\scriptsize,
                    append after command={
                            \pgfextra{
                                \draw[
                                    drop shadow={fill=black, opacity=0.5, shadow xshift=2pt, shadow yshift=-2pt}]
                                (\tikzlastnode.south west)rectangle(\tikzlastnode.north east);
                            }
                        },
                },
            tick align=outside,
            tick pos=left,
            width=7.139892071398921cm,
            x grid style={darkgray176},
            xlabel={$t$ in \si{\second}},
            xmajorgrids,
            xmin=-0.05, xmax=1.05,
            xtick style={color=black},
            y grid style={darkgray176},
            ylabel={$f$ in \si{\hertz}},
            ymajorgrids,
            ymin=4.7534092659159, ymax=115,
            ytick style={color=black}
        ]
        \addplot [thick, steelblue31119180] table {plots/bandwidth_examples/plot-000.dat};
        \addlegendentry{$\SI{2}{\hertz}$}
        \addplot [thick, darkorange25512714] table {plots/bandwidth_examples/plot-001.dat};
        \addlegendentry{$\SI{5}{\hertz}$}
        \addplot [thick, forestgreen4416044] table {plots/bandwidth_examples/plot-002.dat};
        \addlegendentry{$\SI{10}{\hertz}$}
    \end{axis}

\end{tikzpicture}


==> plots/time_warping/plot-000.dat <==
0 -0.359468579292297
0.190394520759583 -0.478131890296936
0.259669423103333 -0.517563819885254
0.321304321289062 -0.549072861671448
0.374236345291138 -0.572542667388916
0.41759729385376 -0.588743448257446
0.461851596832275 -0.602004647254944
0.506990790367126 -0.611669063568115
0.541420578956604 -0.616134762763977
0.576339483261108 -0.61786937713623
0.611744046211243 -0.616550207138062
0.647630333900452 -0.611847639083862
0.683994770050049 -0.60342800617218
0.720833539962769 -0.5909583568573
0.758142709732056 -0.574110627174377
0.795918703079224 -0.552567481994629
0.834157466888428 -0.526027798652649
0.872855067253113 -0.494213581085205
0.912007451057434 -0.456876277923584
0.951610565185547 -0.413805246353149
0.991659879684448 -0.364834904670715
1.03215157985687 -0.309853076934814
1.07308089733124 -0.248809218406677
1.11444330215454 -0.181723356246948
1.1562340259552 -0.108693361282349
1.21261298656464 -0.00240564346313477
1.26973271369934 0.113412022590637
1.32758069038391 0.237739086151123
1.40089428424835 0.403003454208374
1.55075979232788 0.752309560775757
1.62725043296814 0.92690896987915
1.68916058540344 1.06141710281372
1.735999584198 1.15715408325195
1.7831779718399 1.24688315391541
1.83068716526031 1.32912921905518
1.86253941059113 1.37906897068024
1.89453208446503 1.42458498477936
1.92666220664978 1.46524596214294
1.95892703533173 1.50063061714172
1.99132370948792 1.53033125400543
2.02384901046753 1.55395781993866
2.05650019645691 1.57114195823669
2.07287192344666 1.57720971107483
2.08927369117737 1.58154034614563
2.10570549964905 1.58409559726715
2.12216639518738 1.58483922481537
2.13865661621094 1.58373725414276
2.15517520904541 1.58075797557831
2.17172193527222 1.57587206363678
2.1882963180542 1.56905293464661
2.20489811897278 1.56027638912201
2.22152662277222 1.54952120780945
2.23818159103394 1.53676879405975
2.27156853675842 1.50521349906921
2.30505561828613 1.46552324295044
2.3386390209198 1.41766238212585
2.37231469154358 1.36164903640747
2.40607881546021 1.29755663871765
2.43992733955383 1.22551655769348
2.4738564491272 1.14571785926819
2.50786161422729 1.05840873718262
2.54193902015686 0.963896036148071
2.59318065643311 0.80943489074707
2.64455986022949 0.641072511672974
2.69606161117554 0.460554361343384
2.76489400863647 0.204442501068115
2.85114431381226 -0.132850885391235
3.04135370254517 -0.885968685150146
3.11055016517639 -1.14348328113556
3.16241669654846 -1.32465469837189
3.21423649787903 -1.49281358718872
3.24874830245972 -1.59655773639679
3.28322577476501 -1.69288623332977
3.31766366958618 -1.78123557567596
3.3520565032959 -1.86109983921051
3.38639831542969 -1.9320353269577
3.42068409919739 -1.99366462230682
3.4549081325531 -2.04567909240723
3.48906469345093 -2.08784198760986
3.50611615180969 -2.10517501831055
3.52314853668213 -2.11998963356018
3.5401611328125 -2.13227701187134
3.55715370178223 -2.14203286170959
3.57412505149841 -2.14925765991211
3.5910747051239 -2.1539568901062
3.60800218582153 -2.15613985061646
3.62490630149841 -2.1558210849762
3.64178681373596 -2.15301918983459
3.65864276885986 -2.14775776863098
3.67547345161438 -2.14006423950195
3.69227838516235 -2.12997078895569
3.70905661582947 -2.11751294136047
3.72580766677856 -2.10273146629333
3.74253082275391 -2.08566999435425
3.7758903503418 -2.04490375518799
3.8091299533844 -1.99564218521118
3.84224414825439 -1.93836724758148
3.87522745132446 -1.87361145019531
3.90807461738586 -1.80195116996765
3.94078016281128 -1.72400164604187
3.98956155776978 -1.59670901298523
4.03799486160278 -1.45902061462402
4.08606243133545 -1.31331467628479
4.14955520629883 -1.11074841022491
4.38094043731689 -0.35672926902771
4.44068765640259 -0.179508209228516
4.48491716384888 -0.0580179691314697
4.5286340713501 0.0522868633270264
4.57182598114014 0.150404930114746
4.60032272338867 0.208657622337341
4.62857723236084 0.260977029800415
4.65658664703369 0.307237267494202
4.68434715270996 0.347355127334595
4.71185636520386 0.381289482116699
4.73911142349243 0.409038662910461
4.76610898971558 0.430638432502747
4.79284715652466 0.446160316467285
4.81932258605957 0.455708146095276
4.84553384780884 0.459416627883911
4.87147855758667 0.457447290420532
4.89715433120728 0.449987173080444
4.92255973815918 0.437244892120361
4.94769239425659 0.419448494911194
4.97255182266235 0.3968425989151
4.99713516235352 0.369685649871826
5.02144241333008 0.338247179985046
5.04547166824341 0.302805662155151
5.06922197341919 0.263645768165588
5.104323387146 0.198566079139709
5.13879299163818 0.126750230789185
5.17263078689575 0.0491732358932495
5.21676206588745 -0.0615752935409546
5.25976896286011 -0.178688049316406
5.31195068359375 -0.33092212677002
5.37227201461792 -0.517422914505005
5.46732521057129 -0.823967695236206
5.58097982406616 -1.18882155418396
5.63774824142456 -1.3615757226944
5.69157981872559 -1.51518952846527
5.73549556732178 -1.63113307952881
5.77746343612671 -1.73264575004578
5.81102705001831 -1.80651462078094
5.84337902069092 -1.87102270126343
5.87458848953247 -1.92661476135254
5.90472555160522 -1.97378122806549
5.93386316299438 -2.01303339004517
5.96207475662231 -2.04488372802734
5.98402786254883 -2.0653703212738
6.00547552108765 -2.0816822052002
6.02645635604858 -2.09404873847961
6.04700946807861 -2.10268306732178
6.06717348098755 -2.10778117179871
6.08698749542236 -2.10951948165894
6.10648965835571 -2.10805535316467
6.12571859359741 -2.10352659225464
6.1447114944458 -2.09605193138123
6.16350555419922 -2.08573055267334
6.18677377700806 -2.06894779205322
6.20985794067383 -2.04796290397644
6.232825756073 -2.02285599708557
6.25574207305908 -1.99367153644562
6.28326272964478 -1.95328295230865
6.31090402603149 -1.90700745582581
6.33876419067383 -1.85476756095886
6.371666431427 -1.78613305091858
6.40512800216675 -1.70901834964752
6.44421148300171 -1.61022508144379
6.48435115814209 -1.49979054927826
6.53094863891602 -1.36142647266388
6.57923650741577 -1.20813643932343
6.63504028320312 -1.02084064483643
6.7051830291748 -0.774410486221313
6.95817136764526 0.126168847084045
7.01469659805298 0.311575055122375
7.06535339355469 0.468049287796021
7.10961627960205 0.59600293636322
7.15461254119873 0.716705799102783
7.19263505935669 0.810731530189514
7.23110246658325 0.897977590560913
7.26998043060303 0.977748990058899
7.30135488510132 1.03577041625977
7.33294916152954 1.08834660053253
7.36474227905273 1.13525390625
7.39671325683594 1.17631661891937
7.42883825302124 1.21141040325165
7.45301866531372 1.23376905918121
7.47726202011108 1.25271928310394
7.50155735015869 1.26826906204224
7.5258936882019 1.28044331073761
7.55025959014893 1.28928434848785
7.57464265823364 1.29485154151917
7.59903192520142 1.29722023010254
7.62341403961182 1.29648149013519
7.64777755737305 1.29274129867554
7.67210865020752 1.2861191034317
7.69639539718628 1.27674734592438
7.728684425354 1.26022410392761
7.76083755493164 1.23943662643433
7.79282283782959 1.21477854251862
7.82460641860962 1.18666279315948
7.86400127410889 1.14730536937714
7.90296220779419 1.10405600070953
7.94904756546021 1.04820358753204
8.00174617767334 0.979369282722473
8.06752777099609 0.888247728347778
8.32369232177734 0.527582168579102
8.38128566741943 0.454431295394897
8.43683052062988 0.389014840126038
8.48810386657715 0.333704829216003
8.5357027053833 0.287072062492371
8.58084964752197 0.2472243309021
8.62511157989502 0.212384700775146
8.66696643829346 0.183295249938965
8.70777034759521 0.158495664596558
8.74848175048828 0.137160062789917
8.79220390319824 0.117883086204529
8.83423233032227 0.102707982063293
8.87646865844727 0.0905393362045288
8.92401123046875 0.0802115201950073
8.9690990447998 0.0733563899993896
9.01825714111328 0.0686976909637451
9.08079242706299 0.066243052482605
9.14890766143799 0.0668526887893677
9.24457931518555 0.0710394382476807
9.41083145141602 0.0788315534591675
9.48820781707764 0.0796301364898682
9.56899738311768 0.0772604942321777
9.63876819610596 0.072243332862854
9.71061134338379 0.064167857170105
9.7843713760376 0.0530389547348022
9.87517642974854 0.0361040830612183
9.99962329864502 0.00935876369476318
10.1594791412354 -0.0249879360198975
10.2570476531982 -0.0425252914428711
10.3389673233032 -0.053715705871582
10.4047431945801 -0.0598300695419312
10.4706077575684 -0.0631240606307983
10.5364437103271 -0.0634791851043701
10.6021337509155 -0.0609301328659058
10.6675605773926 -0.0556597709655762
10.7487945556641 -0.0457370281219482
10.8292074203491 -0.0329103469848633


==> plots/time_warping/plot-001.dat <==
0 -0.359468579292297
1 -0.353957056999207
2 1.53725302219391
3 -0.725719451904297
4 -1.56791591644287
5 0.366215229034424
6 -2.07786846160889
7 0.264378666877747
8 0.981720209121704
9 0.0701150894165039
10 0.00927507877349854


==> plots/time_warping/plot-002.dat <==
0 -0.359468579292297
0.0075000524520874 -0.409067392349243
0.0275000333786011 -0.544035911560059
0.03166663646698 -0.568105220794678
0.0349999666213989 -0.584944367408752
0.0383332967758179 -0.598999977111816
0.0408333539962769 -0.607329487800598
0.0425000190734863 -0.611669063568115
0.0441666841506958 -0.614933967590332
0.0458333492279053 -0.617032170295715
0.0466666221618652 -0.617614269256592
0.0475000143051147 -0.61786937713623
0.0483332872390747 -0.617785096168518
0.0491666793823242 -0.6173495054245
0.0499999523162842 -0.616550207138062
0.0516666173934937 -0.613811731338501
0.0533332824707031 -0.60947060585022
0.0549999475479126 -0.60342800617218
0.0566666126251221 -0.595585346221924
0.0583332777023315 -0.585844755172729
0.0608333349227905 -0.567466497421265
0.06333327293396 -0.54429030418396
0.0658333301544189 -0.516022086143494
0.0683333873748779 -0.48239266872406
0.0716667175292969 -0.428810596466064
0.0750000476837158 -0.364834904670715
0.0783333778381348 -0.290179252624512
0.0816667079925537 -0.204752206802368
0.0858333110809326 -0.0830583572387695
0.0900000333786011 0.0543678998947144
0.0950000286102295 0.237739086151123
0.100833296775818 0.471486210823059
0.117499947547913 1.15715408325195
0.121666669845581 1.30263698101044
0.125 1.40240705013275
0.127500057220459 1.46524596214294
0.129999995231628 1.51621615886688
0.131666660308838 1.54292738437653
0.133333325386047 1.56337738037109
0.134999990463257 1.57720971107483
0.135833382606506 1.58154034614563
0.136666655540466 1.58409559726715
0.137500047683716 1.58483922481537
0.138333320617676 1.58373725414276
0.139166712760925 1.58075797557831
0.139999985694885 1.57587206363678
0.141666650772095 1.56027638912201
0.143333315849304 1.53676879405975
0.144999980926514 1.50521349906921
0.146666646003723 1.46552324295044
0.149166703224182 1.39067149162292
0.151666641235352 1.29755663871765
0.154166698455811 1.18657290935516
0.157500028610229 1.0120313167572
0.160833358764648 0.80943489074707
0.164999961853027 0.521959185600281
0.169999957084656 0.138210296630859
0.189166665077209 -1.38227021694183
0.193333387374878 -1.64568543434143
0.196666717529297 -1.82225751876831
0.199166655540466 -1.9320353269577
0.201666712760925 -2.02089023590088
0.204166650772095 -2.08784198760986
0.205833315849304 -2.11998963356018
0.207499980926514 -2.14203286170959
0.208333373069763 -2.14925765991211
0.209166646003723 -2.1539568901062
0.210000038146973 -2.15613985061646
0.210833311080933 -2.1558210849762
0.211666703224182 -2.15301918983459
0.212499976158142 -2.14775776863098
0.213333368301392 -2.14006423950195
0.215000033378601 -2.11751294136047
0.216666698455811 -2.08566999435425
0.21833336353302 -2.04490375518799
0.220833301544189 -1.9679741859436
0.223333358764648 -1.87361145019531
0.226666688919067 -1.72400164604187
0.230833292007446 -1.50592625141144
0.235833287239075 -1.21291720867157
0.25083327293396 -0.310949921607971
0.254999995231628 -0.0973280668258667
0.258333325386047 0.0522868633270264
0.261666655540466 0.18026328086853
0.264166593551636 0.260977029800415
0.266666650772095 0.328067541122437
0.269166707992554 0.381289482116699
0.270833373069763 0.409038662910461
0.272500038146973 0.430638432502747
0.274166703224182 0.446160316467285
0.275833368301392 0.455708146095276
0.276666641235352 0.458282828330994
0.277500033378601 0.459416627883911
0.278333306312561 0.459130525588989
0.279166698455811 0.457447290420532
0.279999971389771 0.454391002655029
0.28166663646698 0.444262504577637
0.283333301544189 0.428963541984558
0.284999966621399 0.408730864524841
0.287500023841858 0.369685649871826
0.289999961853027 0.321009159088135
0.293333292007446 0.242761611938477
0.296666622161865 0.151376843452454
0.300833344459534 0.0222001075744629
0.305833339691162 -0.148927807807922
0.314166665077209 -0.455110788345337
0.325833320617676 -0.883208274841309
0.332499980926514 -1.10929977893829
0.338333368301392 -1.2898108959198
0.34333336353302 -1.42981159687042
0.348333358764648 -1.55545485019684
0.352499961853027 -1.64904606342316
0.356666684150696 -1.73264575004578
0.360833406448364 -1.80651462078094
0.365000009536743 -1.87102270126343
0.369166612625122 -1.92661476135254
0.372499942779541 -1.96499752998352
0.37583327293396 -1.99824929237366
0.379166603088379 -2.02663350105286
0.382499933242798 -2.05040979385376
0.385833263397217 -2.06983041763306
0.388333320617676 -2.0816822052002
0.390833377838135 -2.09131503105164
0.393333315849304 -2.09881973266602
0.395833373069763 -2.10428190231323
0.397500038146973 -2.10682821273804
0.399166703224182 -2.10852432250977
0.400833368301392 -2.1093909740448
0.402500033378601 -2.10944795608521
0.404166698455811 -2.10871362686157
0.40583336353302 -2.10720539093018
0.407500028610229 -2.10493922233582
0.409166693687439 -2.1019299030304
0.411666631698608 -2.09605193138123
0.414166688919067 -2.08857297897339
0.416666626930237 -2.07952857017517
0.419999957084656 -2.0650839805603
0.423333406448364 -2.04796290397644
0.426666736602783 -2.02820444107056
0.430833339691162 -1.99983358383179
0.434999942779541 -1.96739733219147
0.439166665077209 -1.93088495731354
0.443333387374878 -1.89026176929474
0.448333263397217 -1.83601033687592
0.453333377838135 -1.77564108371735
0.458333373069763 -1.70901834964752
0.463333368301392 -1.63600504398346
0.46916663646698 -1.54258191585541
0.475000023841858 -1.44014739990234
0.480833292007446 -1.3286440372467
0.487499952316284 -1.19019675254822
0.494166612625122 -1.04034435749054
0.501666665077209 -0.858987092971802
0.509999990463257 -0.643474698066711
0.519999980926514 -0.369753956794739
0.551666736602783 0.511415958404541
0.558333396911621 0.677366018295288
0.564166665077209 0.810731530189514
0.569166660308838 0.91455066204071
0.574166655540466 1.0074245929718
0.578333377838135 1.07572603225708
0.582499980926514 1.13525390625
0.585833311080933 1.17631661891937
0.589166641235352 1.21141040325165
0.592499971389771 1.24046444892883
0.595000028610229 1.25827956199646
0.597500085830688 1.27270042896271
0.600000023841858 1.28375804424286
0.601666688919067 1.28928434848785
0.603333353996277 1.29335522651672
0.605000019073486 1.29599225521088
0.606666684150696 1.29722023010254
0.607500076293945 1.29731428623199
0.608333349227905 1.2970666885376
0.609166622161865 1.29648149013519
0.610833406448364 1.29431438446045
0.612499952316284 1.2908478975296
0.614166736602783 1.2861191034317
0.616666674613953 1.27674734592438
0.619166612625122 1.26476955413818
0.621666669845581 1.25033926963806
0.625 1.22756600379944
0.628333330154419 1.20112645626068
0.632499933242798 1.1635627746582
0.637500047683716 1.1129766702652
0.643333315849304 1.04820358753204
0.651666641235352 0.949151992797852
0.669166684150696 0.739360809326172
0.676666736602783 0.656491041183472
0.683333396911621 0.588821887969971
0.689166665077209 0.534870624542236
0.694999933242798 0.486086130142212
0.700000047683716 0.448416709899902
0.704999923706055 0.414503574371338
0.710000038146973 0.384209871292114
0.714999914169312 0.357349872589111
0.720000028610229 0.333704829216003
0.724166631698608 0.316284656524658
0.728333353996277 0.300788402557373
0.732500076293945 0.287072062492371
0.736666679382324 0.274993419647217
0.740833282470703 0.264414072036743
0.745000004768372 0.255200386047363
0.74916672706604 0.2472243309021
0.753333330154419 0.240363717079163
0.757499933242798 0.234501600265503
0.761666655540466 0.229525804519653
0.765833377838135 0.225328326225281
0.769999980926514 0.221803903579712
0.774999976158142 0.218318104743958
0.779999971389771 0.215476512908936
0.785833358764648 0.212740063667297
0.797500014305115 0.208037495613098
0.805000066757202 0.204681396484375
0.809999942779541 0.201931715011597
0.815000057220459 0.198567748069763
0.819166660308838 0.195178389549255
0.823333263397217 0.191167950630188
0.827499985694885 0.186468005180359
0.831666707992554 0.181028127670288
0.835833311080933 0.174819827079773
0.840833306312561 0.166355729103088
0.845833301544189 0.156841635704041
0.851666688919067 0.144593238830566
0.860000014305115 0.125646471977234
0.871666669845581 0.0990879535675049
0.876666665077209 0.0889337062835693
0.880833387374878 0.081546425819397
0.884166717529297 0.0765268802642822
0.887500047683716 0.072420597076416
0.889999985694885 0.0699924230575562
0.892499923706055 0.068149209022522
0.894999980926514 0.0669009685516357
0.897500038146973 0.066243052482605
0.899999976158142 0.0661544799804688
0.902499914169312 0.0665966272354126
0.904999971389771 0.0675129890441895
0.908333301544189 0.0693398714065552
0.913333415985107 0.0728950500488281
0.919166684150696 0.0770828723907471
0.922500014305115 0.0788315534591675
0.924999952316284 0.0795614719390869
0.927500009536743 0.0796301364898682
0.929166674613953 0.0792412757873535
0.930833339691162 0.0784621238708496
0.932500004768372 0.0772604942321777
0.934999942779541 0.0746079683303833
0.9375 0.0708769559860229
0.940000057220459 0.0660315752029419
0.942499995231628 0.0600725412368774
0.945833325386047 0.0504682064056396
0.949166655540466 0.039161205291748
0.953333377838135 0.0231400728225708
0.96833324432373 -0.0371050834655762
0.971666693687439 -0.0474342107772827
0.974166631698608 -0.053715705871582
0.976666688919067 -0.0585578680038452
0.978333353996277 -0.0609251260757446
0.980000019073486 -0.062574028968811
0.981666684150696 -0.0634896755218506
0.983333349227905 -0.0636665821075439
0.985000014305115 -0.0631095170974731
0.986666679382324 -0.061832070350647
0.988333344459534 -0.0598573684692383
0.990000009536743 -0.0572173595428467
0.992500066757202 -0.052098274230957
0.995000004768372 -0.0457370281219482
0.998333334922791 -0.0356608629226685
0.99916672706604 -0.0329103469848633


==> plots/time_warping/plot-003.dat <==
0 -0.359468579292297
0.0755171775817871 -0.353957056999207
0.131278514862061 1.53725302219391
0.180508255958557 -0.725719451904297
0.229703903198242 -1.56791591644287
0.287695407867432 0.366215229034424
0.3874751329422 -2.07786846160889
0.542450070381165 0.264378666877747
0.648971080780029 0.981720209121704
0.889857769012451 0.0701150894165039
0.956686496734619 0.00927507877349854


==> plots/time_warping/plot.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

    \definecolor{darkgray176}{RGB}{176,176,176}
    \definecolor{steelblue31119180}{RGB}{31,119,180}

    \begin{groupplot}[group style={group size=1 by 2}]
        \nextgroupplot[
            height=4.412695976130425cm/3,
            tick align=outside,
            tick pos=left,
            width=7.139892071398921cm,
            x grid style={darkgray176},
            xlabel={$\tau$},
            xmajorgrids,
            xmin=-0.503964416528661, xmax=10.5832527471019,
            xtick style={color=black},
            y grid style={darkgray176},
            ylabel={$x(\tau)$},
            ymajorgrids,
            xtick distance=1,
            %ymin=-1, ymax=1.8,
            ytick style={color=black}
        ]
        \addplot [thick, steelblue31119180]
        table {plots/time_warping/plot-000.dat};
        \addplot [thick, steelblue31119180, mark=*, mark size=2, only marks]
        table {plots/time_warping/plot-001.dat};

        \nextgroupplot[
            height=4.412695976130425cm/3,
            tick align=outside,
            tick pos=left,
            width=7.139892071398921cm,
            x grid style={darkgray176},
            xlabel={$t$},
            xmajorgrids,
            xmin=-0.0499583333333333, xmax=1.049125,
            xtick style={color=black},
            y grid style={darkgray176},
            ylabel={$y(t)$},
            ymajorgrids,
            xtick distance=0.1,
            %ymin=-1, ymax=1.8,
            ytick style={color=black}
        ]
        \addplot [thick, steelblue31119180]
        table {plots/time_warping/plot-002.dat};
        \addplot [thick, steelblue31119180, mark=*, mark size=2, only marks]
        table {plots/time_warping/plot-003.dat};
    \end{groupplot}

\end{tikzpicture}

